Interference Functionals in Poisson Networks

We propose and prove a theorem that allows the calculation of a class of functionals on Poisson point processes that have the form of expected values of sum-products of functions. In proving the theorem, we present a variant of the Campbell-Mecke theorem from stochastic geometry. We proceed to apply our result in the calculation of expected values involving interference in wireless Poisson networks. Based on this, we derive outage probabilities for transmissions in a Poisson network with Nakagami fading. Our results extend the stochastic geometry toolbox used for the mathematical analysis of interference-limited wireless networks.

==> E_I_expI.txt <==
0. 0. 0. 0. 0. 0. 0.
 0.01 0.0939556 0.0469451 0.0311981   0.023486 0.0189339 0.0159289
 0.02 0.164291 0.0870211   0.0588891 0.0447102 0.036218 0.0305625
 0.03 0.21546   0.120982 0.0833687 0.0638361 0.0519603 0.0439797
 0.04   0.25117 0.149507 0.10491 0.0810165 0.0662623 0.0562552
 0.05   0.274498 0.173211 0.123767 0.0963944 0.0792196   0.0674599
 0.06 0.287993 0.192647 0.140173 0.110104   0.0909221 0.0776603
 0.07 0.293758 0.208311 0.154343   0.122269 0.101455 0.0869197
 0.08 0.293524 0.220652 0.166478   0.133008 0.110897 0.0952978
 0.09 0.288707 0.230072   0.176761 0.142429 0.119324 0.102851
 0.1 0.280463 0.236933   0.185362 0.150634 0.126807 0.109632
 0.11 0.269731 0.241559   0.192437 0.157719 0.133411 0.115692
 0.12 0.257265 0.244239   0.198132 0.163773 0.139198 0.121078
 0.13 0.243671 0.245234   0.202579 0.168878 0.144229 0.125834
 0.14 0.22943 0.244776   0.2059 0.173111 0.148557 0.130004
 0.15 0.214919 0.243073   0.208207 0.176546 0.152234 0.133626
 0.16 0.200431 0.240309   0.209605 0.179248 0.155309 0.136739
 0.17 0.18619 0.236648   0.210188 0.181281 0.157827 0.139378
 0.18 0.172362 0.232236   0.210043 0.182702 0.159831 0.141576
 0.19 0.159068 0.227203   0.20925 0.183567 0.161361 0.143365
 0.2 0.146393 0.221664   0.207883 0.183924 0.162454 0.144774
 0.21 0.134391 0.215719   0.206008 0.183821 0.163145 0.145832
 0.22 0.123094 0.209457   0.203688 0.183302 0.163469 0.146565
 0.23 0.112513 0.202957   0.200977 0.182407 0.163454 0.146996
 0.24 0.102647 0.196287   0.197928 0.181173 0.16313 0.147151
 0.25 0.0934842 0.189507   0.194587 0.179635 0.162525 0.14705
 0.26 0.0850028 0.182668   0.190996 0.177825 0.161662 0.146713
 0.27 0.0771765 0.175815   0.187194 0.175773 0.160566 0.146161
 0.28 0.0699746   0.168988 0.183215 0.173506 0.159259 0.145412
 0.29 0.0633639   0.162218 0.179093 0.17105 0.157761 0.144481
 0.3 0.0573095   0.155534 0.174855 0.168428 0.156092 0.143386
 0.31 0.051776   0.14896 0.170528 0.165662 0.154268 0.142141
 0.32 0.0467281   0.142516 0.166135 0.162772 0.152307 0.14076
 0.33 0.0421312   0.136217 0.161697 0.159776 0.150224 0.139257
 0.34 0.0379516   0.130077 0.157233 0.156691 0.148034 0.137643
 0.35   0.0341571 0.124106 0.15276 0.153533 0.145749 0.13593
 0.36   0.0307169 0.118313 0.148293 0.150316 0.143382 0.134129
 0.37   0.0276018 0.112703 0.143846 0.147053 0.140945 0.13225
 0.38   0.0247846 0.10728 0.13943 0.143755 0.138449 0.130301
 0.39   0.0222394 0.102048 0.135056 0.140434 0.135902 0.128293
 0.4   0.0199425 0.0970072 0.130733 0.1371 0.133314 0.126232
 0.41   0.0178717 0.0921577 0.12647 0.133761 0.130694 0.124127
 0.42   0.0160064 0.0874986 0.122273 0.130426 0.128049   0.121984
 0.43 0.0143276 0.0830279 0.118148 0.127101   0.125387 0.119811
 0.44 0.012818 0.0787431 0.1141 0.123795   0.122714 0.117612
 0.45 0.0114615 0.0746408 0.110135   0.120512 0.120035 0.115394
 0.46 0.0102435 0.0707173   0.106254 0.117259 0.117357 0.113162
 0.47 0.00915058   0.0669683 0.102462 0.114039 0.114685 0.110921
 0.48   0.00817059 0.0633894 0.0987604 0.110858 0.112022   0.108675
 0.49 0.00729239 0.0599757 0.0951513 0.107718   0.109374 0.106428
 0.5 0.00650587 0.0567222 0.0916358   0.104624 0.106744 0.104185
 0.51 0.00580186 0.0536238   0.088215 0.101578 0.104136 0.101947
 0.52 0.00517204   0.0506751 0.0848892 0.0985828 0.101552 0.0997199
 0.53   0.00460888 0.0478708 0.0816586 0.0956406 0.0989961   0.097505
 0.54 0.00410559 0.0452057 0.078523 0.0927531   0.0964699 0.0953053
 0.55 0.00365599 0.0426742 0.0754818   0.089922 0.0939759 0.0931233
 0.56 0.00325456 0.0402712   0.0725345 0.0871484 0.0915162 0.0909612
 0.57 0.00289628   0.0379914 0.06968 0.0844335 0.0890924 0.088821
 0.58   0.00257665 0.0358297 0.0669173 0.081778 0.0867061   0.0867044
 0.59 0.00229161 0.0337809 0.064245 0.0791824   0.0843586 0.0846131
 0.6 0.00203752 0.0318401 0.0616617   0.0766473 0.0820511 0.0825485
 0.61 0.0018111 0.0300024   0.0591658 0.0741726 0.0797845 0.0805119
 0.62 0.0016094   0.0282633 0.0567557 0.0717586 0.0775598 0.0785045
 0.63   0.0014298 0.026618 0.0544296 0.0694051 0.0753774   0.0765272
 0.64 0.00126992 0.0250622 0.0521857 0.0671118   0.073238 0.0745809
 0.65 0.00112764 0.0235915 0.0500221   0.0648785 0.0711419 0.0726663
 0.66 0.00100107 0.0222019   0.0479368 0.0627047 0.0690895 0.0707842
 0.67 0.000888496   0.0208894 0.045928 0.0605897 0.0670809 0.068935
 0.68   0.000788408 0.01965 0.0439935 0.0585331 0.0651161   0.0671191
 0.69 0.000699444 0.0184802 0.0421313 0.0565341   0.0631953 0.0653369
 0.7 0.000620388 0.0173764 0.0403396   0.0545918 0.0613182 0.0635887
 0.71 0.000550155 0.0163352   0.0386161 0.0527056 0.0594847 0.0618746
 0.72 0.000487776   0.0153533 0.0369589 0.0508744 0.0576947 0.0601948
 0.73   0.000432387 0.0144277 0.035366 0.0490973 0.0559476   0.0585493
 0.74 0.000383215 0.0135553 0.0338355 0.0473735   0.0542433 0.0569381
 0.75 0.000339573 0.0127334 0.0323652   0.0457018 0.0525814 0.0553612
 0.76 0.000300848 0.0119591   0.0309534 0.0440812 0.0509612 0.0538183
 0.77 0.000266493   0.01123 0.029598 0.0425108 0.0493825 0.0523094
 0.78   0.000236022 0.0105436 0.0282972 0.0409894 0.0478446   0.0508342
 0.79 0.000209 0.00989748 0.0270491 0.039516   0.0463469 0.0493925
 0.8 0.000185042 0.00928948 0.0258519   0.0380894 0.044889 0.047984
 0.81 0.000163805 0.00871747   0.0247038 0.0367086 0.0434701 0.0466083
 0.82 0.000144983   0.00817943 0.0236031 0.0353724 0.0420896 0.0452652
 0.83   0.000128305 0.00767346 0.0225481 0.0340798 0.040747   0.0439543
 0.84 0.000113529 0.00719774 0.0215372 0.0328297   0.0394414 0.0426751
 0.85 0.00010044 0.00675056 0.0205686   0.031621 0.0381723 0.0414273
 0.86 0.0000888479 0.00633029   0.0196409 0.0304525 0.0369388 0.0402105
 0.87 0.0000785832   0.00593537 0.0187525 0.0293232 0.0357404 0.039024
 0.88   0.0000694952 0.00556436 0.0179019 0.0282321 0.0345763   0.0378676
 0.89 0.0000614502 0.00521587 0.0170877 0.0271781   0.0334458 0.0367407
 0.9 0.0000543297 0.00488858 0.0163085   0.0261602 0.0323482 0.0356429
 0.91 0.0000480284 0.00458127   0.0155628 0.0251772 0.0312828 0.0345735
 0.92 0.0000424527   0.00429276 0.0148495 0.0242283 0.0302488 0.0335323
 0.93   0.0000375199 0.00402194 0.0141672 0.0233124 0.0292455   0.0325185
 0.94 0.0000331565 0.00376777 0.0135147 0.0224285   0.0282722 0.0315317
 0.95 0.0000292972 0.00352926 0.0128908   0.0215756 0.0273282 0.0305714
 0.96 0.0000258842 0.00330549   0.0122943 0.020753 0.0264128 0.0296371
 0.97 0.0000228664   0.00309556 0.0117241 0.0199595 0.0255253 0.0287282
 0.98   0.0000201982 0.00289867 0.0111792 0.0191943 0.024665   0.0278442
 0.99 0.0000178395 0.00271401 0.0106585 0.0184565   0.0238312 0.0269847
 1. 0.0000157547 0.00254086 0.0101611   0.0177453 0.0230232 0.0261489

==> P_Rev3_outage_nakagami_m.txt <==
0.0001 0.00191265 0.00106529 0.000946429 0.00089957   0.000874528
 0.0002 0.00382164 0.00213395 0.00189487   0.00180081 0.00175057
 0.0003 0.00572698 0.00320593   0.00284532 0.00270372 0.00262813
 0.0004 0.00762868   0.00428121 0.00379778 0.00360829 0.0035072
 0.0005 0.00952674   0.00535975 0.00475225 0.00451454 0.00438778
 0.0006   0.0114212 0.00644153 0.00570873 0.00542245 0.00526988
 0.0007   0.013312 0.00752651 0.00666722 0.00633203 0.0061535
 0.0008   0.0151992 0.00861466 0.00762771 0.00724328 0.00703862
 0.0009   0.0170827 0.00970595 0.00859021 0.0081562 0.00792526
 0.001   0.0189627 0.0108004 0.00955471 0.00907079 0.00881342
 0.0011   0.0208391 0.0118978 0.0105212 0.00998704 0.00970309
 0.0012   0.0227119 0.0129984 0.0114897 0.010905 0.0105943
 0.0013   0.0245811 0.0141019 0.0124602 0.0118245 0.011487
 0.0014   0.0264467 0.0152084 0.0134327 0.0127458 0.0123812
 0.0015   0.0283088 0.0163179 0.0144072 0.0136687 0.0132769
 0.0016   0.0301673 0.0174303 0.0153837 0.0145933 0.0141741
 0.0017   0.0320223 0.0185456 0.0163622 0.0155195 0.0150728
 0.0018   0.0338737 0.0196638 0.0173426 0.0164474 0.0159731
 0.0019   0.0357215 0.0207848 0.0183251 0.017377 0.0168748
 0.002   0.0375658 0.0219086 0.0193095 0.0183082 0.0177781
 0.0021   0.0394066 0.0230352 0.0202959 0.0192411 0.0186829
 0.0022   0.0412439 0.0241645 0.0212843 0.0201756 0.0195892
 0.0023   0.0430777 0.0252966 0.0222747 0.0211118 0.020497
 0.0024   0.044908 0.0264313 0.023267 0.0220497 0.0214063
 0.0025   0.0467347 0.0275687 0.0242613 0.0229892 0.0223171
 0.0026   0.048558 0.0287088 0.0252575 0.0239303 0.0232294
 0.0027   0.0503777 0.0298514 0.0262557 0.0248731 0.0241432
 0.0028   0.052194 0.0309966 0.0272558 0.0258176 0.0250585
 0.0029   0.0540069 0.0321444 0.0282579 0.0267637 0.0259753
 0.003   0.0558162 0.0332947 0.029262 0.0277115 0.0268936
 0.0031   0.0576221 0.0344475 0.0302679 0.0286609 0.0278135
 0.0032   0.0594245 0.0356027 0.0312758 0.0296119 0.0287348
 0.0033   0.0612235 0.0367604 0.0322857 0.0305646 0.0296576
 0.0034   0.0630191 0.0379205 0.0332975 0.031519 0.0305819
 0.0035   0.0648112 0.039083 0.0343111 0.032475 0.0315077
 0.0036   0.0665999 0.0402479 0.0353267 0.0334326 0.0324351
 0.0037   0.0683852 0.041415 0.0363442 0.0343918 0.0333639
 0.0038   0.070167 0.0425845 0.0373636 0.0353527 0.0342942
 0.0039   0.0719455 0.0437563 0.0383849 0.0363152 0.035226
 0.004   0.0737205 0.0449303 0.0394081 0.0372794 0.0361592
 0.0041   0.0754922 0.0461065 0.0404332 0.0382451 0.037094
 0.0042   0.0772604 0.047285 0.0414602 0.0392125 0.0380303
 0.0043   0.0790253 0.0484656 0.042489 0.0401816 0.038968
 0.0044   0.0807868 0.0496483 0.0435197 0.0411522 0.0399073
 0.0045   0.0825449 0.0508332 0.0445523 0.0421245 0.040848
 0.0046   0.0842997 0.0520201 0.0455867 0.0430983 0.0417902
 0.0047   0.0860511 0.0532092 0.046623 0.0440738 0.0427339
 0.0048   0.0877992 0.0544003 0.0476612 0.0450509 0.043679
 0.0049   0.0895439 0.0555934 0.0487011 0.0460297 0.0446257
 0.005   0.0912853 0.0567885 0.0497429 0.04701 0.0455738
 0.0051   0.0930233 0.0579855 0.0507865 0.0479919 0.0465234
 0.0052   0.0947581 0.0591845 0.051832 0.0489754 0.0474744
 0.0053   0.0964895 0.0603855 0.0528792 0.0499605 0.048427
 0.0054   0.0982176 0.0615883 0.0539283 0.0509473 0.049381
 0.0055   0.0999424 0.062793 0.0549791 0.0519356 0.0503365
 0.0056   0.101664 0.0639996 0.0560317 0.0529255 0.0512934
 0.0057   0.103382 0.0652079 0.0570862 0.0539169 0.0522518
 0.0058   0.105097 0.0664181 0.0581424 0.05491 0.0532117
 0.0059   0.106809 0.0676301 0.0592003 0.0559047 0.054173
 0.006   0.108517 0.0688438 0.06026 0.0569009 0.0551358
 0.0061   0.110222 0.0700592 0.0613215 0.0578987 0.0561
 0.0062   0.111924 0.0712763 0.0623847 0.058898 0.0570657
 0.0063   0.113622 0.0724952 0.0634497 0.059899 0.0580329
 0.0064   0.115318 0.0737156 0.0645164 0.0609015 0.0590015
 0.0065   0.11701 0.0749378 0.0655848 0.0619055 0.0599715
 0.0066   0.118699 0.0761615 0.0666549 0.0629111 0.060943
 0.0067   0.120384 0.0773868 0.0677267 0.0639183 0.061916
 0.0068   0.122067 0.0786137 0.0688003 0.064927 0.0628903
 0.0069   0.123746 0.0798422 0.0698755 0.0659373 0.0638662
 0.007   0.125422 0.0810721 0.0709524 0.0669491 0.0648434
 0.0071   0.127095 0.0823036 0.072031 0.0679624 0.0658221
 0.0072   0.128764 0.0835365 0.0731112 0.0689773 0.0668022
 0.0073   0.130431 0.0847709 0.0741931 0.0699937 0.0677838
 0.0074   0.132094 0.0860068 0.0752766 0.0710116 0.0687667
 0.0075   0.133754 0.087244 0.0763618 0.072031 0.0697511
 0.0076   0.135411 0.0884827 0.0774486 0.073052 0.070737
 0.0077   0.137064 0.0897227 0.078537 0.0740744 0.0717242
 0.0078   0.138715 0.0909641 0.0796271 0.0750984 0.0727129
 0.0079   0.140362 0.0922067 0.0807187 0.0761239 0.0737029
 0.008   0.142006 0.0934508 0.081812 0.0771509 0.0746944
 0.0081   0.143647 0.094696 0.0829068 0.0781794 0.0756873
 0.0082   0.145285 0.0959426 0.0840032 0.0792094 0.0766816
 0.0083   0.14692 0.0971904 0.0851012 0.0802408 0.0776773
 0.0084   0.148552 0.0984394 0.0862007 0.0812738 0.0786744
 0.0085   0.15018 0.0996897 0.0873018 0.0823082 0.0796729
 0.0086   0.151806 0.100941 0.0884044 0.0833441 0.0806728
 0.0087   0.153428 0.102194 0.0895086 0.0843814 0.081674
 0.0088   0.155047 0.103447 0.0906143 0.0854203 0.0826767
 0.0089   0.156663 0.104702 0.0917214 0.0864605 0.0836807
 0.009   0.158276 0.105958 0.0928301 0.0875023 0.0846862
 0.0091   0.159886 0.107215 0.0939403 0.0885455 0.085693
 0.0092   0.161493 0.108473 0.095052 0.0895901 0.0867011
 0.0093   0.163097 0.109732 0.0961652 0.0906362 0.0877107
 0.0094   0.164697 0.110993 0.0972798 0.0916837 0.0887216
 0.0095   0.166295 0.112254 0.0983958 0.0927326 0.0897339
 0.0096   0.16789 0.113516 0.0995134 0.0937829 0.0907475
 0.0097   0.169481 0.114779 0.100632 0.0948347 0.0917625
 0.0098   0.17107 0.116043 0.101753 0.0958879 0.0927789
 0.0099   0.172655 0.117308 0.102875 0.0969425 0.0937966
 0.01   0.174238 0.118574 0.103998 0.0979985 0.0948156
 0.0101   0.175817 0.119841 0.105122 0.0990559 0.095836
 0.0102   0.177393 0.121109 0.106248 0.100115 0.0968578
 0.0103   0.178967 0.122377 0.107376 0.101175 0.0978808
 0.0104   0.180537 0.123647 0.108504 0.102236 0.0989052
 0.0105   0.182104 0.124917 0.109635 0.103299 0.099931
 0.0106   0.183669 0.126188 0.110766 0.104364 0.100958
 0.0107 0.18523   0.12746 0.111899 0.105429 0.101986
 0.0108 0.186788   0.128732 0.113033 0.106496 0.103016
 0.0109 0.188344   0.130005 0.114168 0.107565 0.104047
 0.011 0.189896 0.131279   0.115305 0.108634 0.105079
 0.0111 0.191446 0.132554   0.116443 0.109705 0.106113
 0.0112 0.192992 0.13383 0.117582   0.110778 0.107148
 0.0113 0.194536 0.135106 0.118723   0.111851 0.108184
 0.0114 0.196076 0.136382 0.119865   0.112926 0.109222
 0.0115 0.197614 0.13766 0.121008 0.114003   0.11026
 0.0116 0.199149 0.138938 0.122152 0.11508   0.111301
 0.0117 0.20068 0.140217 0.123298 0.116159   0.112342
 0.0118 0.202209 0.141496 0.124445 0.11724   0.113385
 0.0119 0.203735 0.142776 0.125593 0.118321   0.114428
 0.012 0.205258 0.144056 0.126742 0.119404   0.115474
 0.0121 0.206778 0.145337 0.127892 0.120488   0.11652
 0.0122 0.208295 0.146618 0.129044 0.121574   0.117568
 0.0123 0.20981 0.1479 0.130197 0.12266   0.118617
 0.0124 0.211321 0.149183 0.131351 0.123748   0.119667
 0.0125 0.212829 0.150466 0.132506 0.124837   0.120718
 0.0126 0.214335 0.151749 0.133662 0.125928   0.121771
 0.0127 0.215838 0.153033 0.13482 0.127019   0.122825
 0.0128 0.217337 0.154317 0.135978 0.128112   0.12388
 0.0129 0.218834 0.155602 0.137138 0.129206   0.124937
 0.013 0.220328 0.156887 0.138298 0.130302   0.125994
 0.0131 0.22182 0.158172 0.13946 0.131398   0.127053
 0.0132 0.223308 0.159458 0.140623 0.132496   0.128113
 0.0133 0.224794 0.160744 0.141787 0.133595   0.129174
 0.0134 0.226276 0.162031 0.142952 0.134695   0.130237
 0.0135 0.227756 0.163317 0.144118 0.135796   0.1313
 0.0136 0.229233 0.164605 0.145285 0.136899   0.132365
 0.0137 0.230707 0.165892 0.146453 0.138003   0.133431
 0.0138 0.232179 0.16718 0.147622 0.139107   0.134498
 0.0139 0.233647 0.168468 0.148793 0.140213   0.135567
 0.014 0.235113 0.169756 0.149964 0.14132   0.136636
 0.0141 0.236576 0.171044 0.151136 0.142429   0.137707
 0.0142 0.238036 0.172333 0.152309 0.143538   0.138779
 0.0143 0.239494 0.173622 0.153483 0.144649   0.139852
 0.0144 0.240948 0.174911 0.154658 0.14576   0.140926
 0.0145 0.2424 0.1762 0.155834 0.146873   0.142002
 0.0146 0.243849 0.177489 0.157011 0.147987   0.143078
 0.0147 0.245295 0.178779 0.158188 0.149102   0.144156
 0.0148 0.246739 0.180069 0.159367 0.150218   0.145234
 0.0149 0.24818 0.181358 0.160547 0.151335   0.146314
 0.015 0.249618 0.182648 0.161727 0.152454   0.147395
 0.0151 0.251053 0.183938 0.162908 0.153573   0.148478
 0.0152 0.252485 0.185228 0.164091 0.154693   0.149561
 0.0153 0.253915 0.186518 0.165274 0.155815   0.150645
 0.0154 0.255342 0.187808 0.166458 0.156937   0.151731
 0.0155 0.256766 0.189099 0.167642 0.158061   0.152817
 0.0156 0.258188 0.190389 0.168828 0.159186   0.153905
 0.0157 0.259607 0.191679 0.170014 0.160311   0.154993
 0.0158 0.261023 0.192969 0.171201 0.161438   0.156083
 0.0159 0.262436 0.194259 0.172389 0.162565   0.157174
 0.016 0.263847 0.19555 0.173578 0.163694   0.158266
 0.0161 0.265255 0.19684 0.174768 0.164824   0.159359
 0.0162 0.26666 0.19813 0.175958 0.165954   0.160453
 0.0163 0.268063 0.19942 0.177149 0.167086   0.161548
 0.0164 0.269463 0.20071 0.178341 0.168218   0.162644
 0.0165 0.27086 0.201999 0.179533 0.169352   0.163741
 0.0166 0.272255 0.203289 0.180726 0.170487   0.164839
 0.0167 0.273646 0.204579 0.18192 0.171622   0.165939
 0.0168 0.275036 0.205868 0.183115 0.172758   0.167039
 0.0169 0.276422 0.207158 0.18431 0.173896   0.16814
 0.017 0.277806 0.208447 0.185506 0.175034   0.169242
 0.0171 0.279188 0.209736 0.186702 0.176173   0.170345
 0.0172 0.280566 0.211025 0.1879 0.177313   0.17145
 0.0173 0.281942 0.212313 0.189098 0.178454   0.172555
 0.0174 0.283316 0.213602 0.190296 0.179596   0.173661
 0.0175 0.284686 0.21489 0.191495 0.180739   0.174768
 0.0176 0.286055 0.216178 0.192695 0.181882   0.175876
 0.0177 0.28742 0.217466 0.193895 0.183027   0.176986
 0.0178 0.288783 0.218753 0.195096 0.184172   0.178096
 0.0179 0.290143 0.22004 0.196298 0.185319   0.179207
 0.018 0.291501 0.221327 0.1975 0.186466   0.180319
 0.0181 0.292856 0.222614 0.198702 0.187614   0.181431
 0.0182 0.294209 0.2239 0.199905 0.188762   0.182545
 0.0183 0.295559 0.225186 0.201109 0.189912   0.18366
 0.0184 0.296906 0.226472 0.202313 0.191062   0.184776
 0.0185 0.298251 0.227758 0.203518 0.192213   0.185892
 0.0186 0.299593 0.229043 0.204723 0.193365   0.18701
 0.0187 0.300933 0.230327 0.205929 0.194518   0.188128
 0.0188 0.30227 0.231612 0.207135 0.195672   0.189247
 0.0189 0.303604 0.232896 0.208342 0.196826   0.190368
 0.019 0.304936 0.234179 0.209549 0.197981   0.191489
 0.0191 0.306266 0.235463 0.210757 0.199137   0.192611
 0.0192 0.307592 0.236745 0.211965 0.200294   0.193733
 0.0193 0.308917 0.238028 0.213173 0.201451   0.194857
 0.0194 0.310239 0.23931 0.214382 0.202609   0.195981
 0.0195 0.311558 0.240591 0.215591 0.203768   0.197107
 0.0196 0.312875 0.241872 0.216801 0.204927   0.198233
 0.0197 0.314189 0.243153 0.218011 0.206087   0.19936
 0.0198 0.3155 0.244433 0.219221 0.207248   0.200488
 0.0199 0.31681 0.245713 0.220432 0.20841   0.201616
 0.02 0.318116 0.246992 0.221643 0.209572   0.202746
 0.0201 0.319421 0.248271 0.222855 0.210735   0.203876
 0.0202 0.320722 0.249549 0.224067 0.211899   0.205007
 0.0203 0.322022 0.250827 0.225279 0.213063   0.206139
 0.0204 0.323318 0.252104 0.226491 0.214228   0.207272
 0.0205 0.324613 0.253381 0.227704 0.215393   0.208405
 0.0206 0.325904 0.254657 0.228917 0.21656   0.209539
 0.0207 0.327194 0.255932 0.23013 0.217726   0.210674
 0.0208 0.32848 0.257207 0.231344 0.218894   0.21181
 0.0209 0.329765 0.258482 0.232558 0.220062   0.212947
 0.021 0.331047 0.259756 0.233772 0.221231   0.214084
 0.0211 0.332326 0.261029 0.234986 0.2224   0.215222
 0.0212 0.333603 0.262302 0.236201 0.22357   0.216361
 0.0213 0.334878 0.263574 0.237416 0.22474   0.2175
 0.0214 0.33615 0.264845 0.238631 0.225911   0.21864
 0.0215 0.33742 0.266116 0.239846 0.227082   0.219781
 0.0216 0.338687 0.267386 0.241062 0.228254   0.220922
 0.0217 0.339952 0.268655 0.242277 0.229427   0.222065
 0.0218 0.341214 0.269924 0.243493 0.2306   0.223208
 0.0219 0.342474 0.271192 0.244709 0.231774   0.224351
 0.022 0.343732 0.27246 0.245925 0.232948   0.225495
 0.0221 0.344987 0.273727 0.247142 0.234122   0.22664
 0.0222 0.34624 0.274993 0.248358 0.235297   0.227786
 0.0223 0.34749 0.276258 0.249575 0.236473   0.228932
 0.0224 0.348738 0.277523 0.250791 0.237649   0.230079
 0.0225 0.349984 0.278787 0.252008 0.238826   0.231227
 0.0226 0.351227 0.280051 0.253225 0.240003   0.232375
 0.0227 0.352468 0.281313 0.254442 0.24118   0.233524
 0.0228 0.353707 0.282575 0.255659 0.242358   0.234673
 0.0229 0.354943 0.283836 0.256876 0.243536   0.235823
 0.023 0.356177 0.285096 0.258093 0.244715   0.236974
 0.0231 0.357408 0.286356 0.25931 0.245894   0.238125
 0.0232 0.358637 0.287615 0.260528 0.247074   0.239277
 0.0233 0.359864 0.288873 0.261745 0.248254   0.240429
 0.0234 0.361088 0.29013 0.262962 0.249434   0.241582
 0.0235 0.36231 0.291387 0.26418 0.250615   0.242735
 0.0236 0.36353 0.292642 0.265397 0.251796   0.24389
 0.0237 0.364747 0.293897 0.266614 0.252978   0.245044
 0.0238 0.365962 0.295151 0.267831 0.25416   0.246199
 0.0239 0.367175 0.296404 0.269049 0.255342   0.247355
 0.024 0.368385 0.297657 0.270266 0.256524   0.248511
 0.0241 0.369593 0.298908 0.271483 0.257707   0.249668
 0.0242 0.370799 0.300159 0.2727 0.25889   0.250825
 0.0243 0.372002 0.301409 0.273917 0.260074   0.251983
 0.0244 0.373204 0.302658 0.275134 0.261258   0.253141
 0.0245 0.374402 0.303906 0.276351 0.262442   0.2543
 0.0246 0.375599 0.305153 0.277568 0.263626   0.255459
 0.0247 0.376793 0.3064 0.278785 0.264811   0.256619
 0.0248 0.377985 0.307645 0.280001 0.265996   0.257779
 0.0249 0.379175 0.30889 0.281218 0.267181   0.258939
 0.025 0.380362 0.310133 0.282434 0.268367   0.260101
 0.0251 0.381547 0.311376 0.28365 0.269552   0.261262
 0.0252 0.38273 0.312618 0.284866 0.270738   0.262424
 0.0253 0.383911 0.313859 0.286082 0.271925   0.263586
 0.0254 0.385089 0.315099 0.287298 0.273111   0.264749
 0.0255 0.386265 0.316338 0.288513 0.274298   0.265912
 0.0256 0.387439 0.317576 0.289729 0.275485   0.267076
 0.0257 0.388611 0.318813 0.290944 0.276672   0.26824
 0.0258 0.38978 0.320049 0.292159 0.277859   0.269404
 0.0259 0.390947 0.321285 0.293374 0.279046   0.270569
 0.026 0.392112 0.322519 0.294588 0.280234   0.271734
 0.0261 0.393275 0.323752 0.295803 0.281422   0.2729
 0.0262 0.394435 0.324984 0.297017 0.282609   0.274066
 0.0263 0.395594 0.326216 0.29823 0.283798   0.275232
 0.0264 0.39675 0.327446 0.299444 0.284986   0.276399
 0.0265 0.397904 0.328675 0.300657 0.286174   0.277565
 0.0266 0.399055 0.329904 0.30187 0.287362   0.278733
 0.0267 0.400205 0.331131 0.303083 0.288551   0.2799
 0.0268 0.401352 0.332357 0.304296 0.28974   0.281068
 0.0269 0.402497 0.333583 0.305508 0.290928   0.282236
 0.027 0.40364 0.334807 0.30672 0.292117   0.283405
 0.0271 0.40478 0.33603 0.307931 0.293306   0.284574
 0.0272 0.405919 0.337252 0.309143 0.294495   0.285743
 0.0273 0.407055 0.338473 0.310354 0.295684   0.286912
 0.0274 0.408189 0.339693 0.311564 0.296873   0.288082
 0.0275 0.409321 0.340912 0.312774 0.298062   0.289252
 0.0276 0.410451 0.34213 0.313984 0.299251   0.290422
 0.0277 0.411578 0.343347 0.315194 0.300441   0.291592
 0.0278 0.412704 0.344563 0.316403 0.30163   0.292763
 0.0279 0.413827 0.345778 0.317612 0.302819   0.293934
 0.028 0.414948 0.346991 0.31882 0.304008   0.295105
 0.0281 0.416067 0.348204 0.320028 0.305197   0.296276
 0.0282 0.417184 0.349415 0.321236 0.306387   0.297447
 0.0283 0.418299 0.350625 0.322443 0.307576   0.298619
 0.0284 0.419411 0.351835 0.32365 0.308765   0.299791
 0.0285 0.420522 0.353043 0.324856 0.309954   0.300963
 0.0286 0.42163 0.35425 0.326062 0.311143   0.302135
 0.0287 0.422736 0.355455 0.327267 0.312332   0.303308
 0.0288 0.42384 0.35666 0.328472 0.313521   0.30448
 0.0289 0.424942 0.357864 0.329677 0.31471   0.305653
 0.029 0.426042 0.359066 0.330881 0.315899   0.306826
 0.0291 0.42714 0.360268 0.332085 0.317088   0.307999
 0.0292 0.428236 0.361468 0.333288 0.318276   0.309172
 0.0293 0.429329 0.362667 0.33449 0.319465   0.310345
 0.0294 0.430421 0.363864 0.335693 0.320653   0.311519
 0.0295 0.43151 0.365061 0.336894 0.321841   0.312692
 0.0296 0.432598 0.366257 0.338095 0.32303   0.313866
 0.0297 0.433683 0.367451 0.339296 0.324218   0.315039
 0.0298 0.434766 0.368644 0.340496 0.325406   0.316213
 0.0299 0.435847 0.369836 0.341695 0.326593   0.317387
 0.03 0.436926 0.371027 0.342894 0.327781   0.318561
 0.0301 0.438003 0.372216 0.344093 0.328968   0.319735
 0.0302 0.439078 0.373405 0.345291 0.330155   0.320909
 0.0303 0.440151 0.374592 0.346488 0.331342   0.322083
 0.0304 0.441222 0.375778 0.347685 0.332529   0.323257
 0.0305 0.44229 0.376963 0.348881 0.333716   0.324431
 0.0306 0.443357 0.378146 0.350077 0.334902   0.325605
 0.0307 0.444422 0.379329 0.351272 0.336089   0.326779
 0.0308 0.445484 0.38051 0.352466 0.337275   0.327953
 0.0309 0.446545 0.38169 0.35366 0.33846   0.329128
 0.031 0.447604 0.382868 0.354853 0.339646   0.330302
 0.0311 0.44866 0.384046 0.356045 0.340831   0.331476
 0.0312 0.449715 0.385222 0.357237 0.342016   0.33265
 0.0313 0.450767 0.386397 0.358428 0.343201   0.333824
 0.0314 0.451818 0.387571 0.359619 0.344386   0.334998
 0.0315 0.452866 0.388743 0.360809 0.34557   0.336172
 0.0316 0.453913 0.389914 0.361998 0.346754   0.337346
 0.0317 0.454957 0.391084 0.363187 0.347938   0.33852
 0.0318 0.456 0.392253 0.364375 0.349121   0.339694
 0.0319 0.45704 0.39342 0.365562 0.350304   0.340868
 0.032 0.458078 0.394587 0.366749 0.351487   0.342041
 0.0321 0.459115 0.395751 0.367935 0.352669   0.343215
 0.0322 0.46015 0.396915 0.36912 0.353851   0.344388
 0.0323 0.461182 0.398077 0.370304 0.355033   0.345562
 0.0324 0.462213 0.399238 0.371488 0.356214   0.346735
 0.0325 0.463241 0.400398 0.372671 0.357395   0.347908
 0.0326 0.464268 0.401557 0.373854 0.358576   0.349081
 0.0327 0.465293 0.402714 0.375035 0.359756   0.350254
 0.0328 0.466315 0.40387 0.376216 0.360936   0.351427
 0.0329 0.467336 0.405024 0.377396 0.362116   0.352599
 0.033 0.468355 0.406177 0.378575 0.363295   0.353772
 0.0331 0.469372 0.407329 0.379754 0.364474   0.354944
 0.0332 0.470387 0.40848 0.380932 0.365652   0.356116
 0.0333 0.4714 0.409629 0.382109 0.36683   0.357288
 0.0334 0.472411 0.410777 0.383285 0.368008   0.35846
 0.0335 0.47342 0.411924 0.384461 0.369185   0.359631
 0.0336 0.474427 0.413069 0.385635 0.370361   0.360802
 0.0337 0.475432 0.414213 0.386809 0.371538   0.361973
 0.0338 0.476435 0.415356 0.387982 0.372713   0.363144
 0.0339 0.477437 0.416497 0.389155 0.373889   0.364315
 0.034 0.478436 0.417637 0.390326 0.375064   0.365485
 0.0341 0.479434 0.418776 0.391497 0.376238   0.366656
 0.0342 0.480429 0.419913 0.392667 0.377412   0.367826
 0.0343 0.481423 0.421049 0.393836 0.378585   0.368995
 0.0344 0.482415 0.422184 0.395004 0.379758   0.370165
 0.0345 0.483405 0.423317 0.396171 0.380931   0.371334
 0.0346 0.484393 0.424449 0.397338 0.382103   0.372503
 0.0347 0.485379 0.425579 0.398503 0.383274   0.373671
 0.0348 0.486364 0.426709 0.399668 0.384445   0.374839
 0.0349 0.487346 0.427836 0.400832 0.385615   0.376007
 0.035 0.488326 0.428963 0.401995 0.386785   0.377175
 0.0351 0.489305 0.430088 0.403157 0.387954   0.378343
 0.0352 0.490282 0.431212 0.404318 0.389123   0.37951
 0.0353 0.491257 0.432334 0.405478 0.390291   0.380676
 0.0354 0.49223 0.433455 0.406638 0.391459   0.381843
 0.0355 0.493201 0.434575 0.407796 0.392626   0.383009
 0.0356 0.49417 0.435693 0.408954 0.393793   0.384174
 0.0357 0.495138 0.43681 0.41011 0.394958   0.38534
 0.0358 0.496104 0.437925 0.411266 0.396124   0.386505
 0.0359 0.497067 0.439039 0.412421 0.397288   0.387669
 0.036 0.498029 0.440152 0.413575 0.398453   0.388834
 0.0361 0.498989 0.441263 0.414728 0.399616   0.389997
 0.0362 0.499948 0.442373 0.41588 0.400779   0.391161
 0.0363 0.500904 0.443481 0.417031 0.401941   0.392324
 0.0364 0.501859 0.444588 0.418181 0.403103   0.393487
 0.0365 0.502811 0.445694 0.41933 0.404264   0.394649
 0.0366 0.503762 0.446798 0.420478 0.405424   0.395811
 0.0367 0.504711 0.447901 0.421625 0.406584   0.396972
 0.0368 0.505659 0.449002 0.422772 0.407743   0.398133
 0.0369 0.506604 0.450102 0.423917 0.408901   0.399293
 0.037 0.507548 0.451201 0.425061 0.410059   0.400454
 0.0371 0.50849 0.452298 0.426204 0.411216   0.401613
 0.0372 0.50943 0.453394 0.427347 0.412372   0.402772
 0.0373 0.510368 0.454488 0.428488 0.413528   0.403931
 0.0374 0.511305 0.455581 0.429628 0.414683   0.405089
 0.0375 0.512239 0.456672 0.430767 0.415837   0.406247
 0.0376 0.513172 0.457762 0.431906 0.416991   0.407404
 0.0377 0.514103 0.458851 0.433043 0.418144   0.408561
 0.0378 0.515033 0.459938 0.434179 0.419296   0.409717
 0.0379 0.51596 0.461024 0.435314 0.420447   0.410873
 0.038 0.516886 0.462108 0.436448 0.421598   0.412028
 0.0381 0.51781 0.463191 0.437581 0.422748   0.413183
 0.0382 0.518732 0.464272 0.438713 0.423897   0.414337
 0.0383 0.519653 0.465352 0.439844 0.425045   0.41549
 0.0384 0.520572 0.466431 0.440974 0.426193   0.416643
 0.0385 0.521489 0.467508 0.442103 0.42734   0.417796
 0.0386 0.522404 0.468583 0.443231 0.428486   0.418948
 0.0387 0.523317 0.469658 0.444358 0.429631   0.420099
 0.0388 0.524229 0.47073 0.445483 0.430776   0.42125
 0.0389 0.525139 0.471802 0.446608 0.43192   0.4224
 0.039 0.526047 0.472871 0.447731 0.433063   0.42355
 0.0391 0.526954 0.47394 0.448854 0.434205   0.424699
 0.0392 0.527859 0.475007 0.449975 0.435346   0.425848
 0.0393 0.528762 0.476072 0.451095 0.436487   0.426996
 0.0394 0.529663 0.477136 0.452214 0.437627   0.428143
 0.0395 0.530563 0.478199 0.453332 0.438766   0.42929
 0.0396 0.53146 0.47926 0.454449 0.439904   0.430436
 0.0397 0.532357 0.480319 0.455565 0.441041   0.431581
 0.0398 0.533251 0.481378 0.456679 0.442177   0.432726
 0.0399 0.534144 0.482434 0.457793 0.443313   0.43387
 0.04 0.535035 0.483489 0.458905 0.444448   0.435013
 0.0401 0.535924 0.484543 0.460016 0.445581   0.436156
 0.0402 0.536812 0.485595 0.461127 0.446714   0.437298
 0.0403 0.537698 0.486646 0.462236 0.447847   0.43844
 0.0404 0.538582 0.487695 0.463343 0.448978   0.439581
 0.0405 0.539464 0.488743 0.46445 0.450108   0.440721
 0.0406 0.540345 0.48979 0.465556 0.451238   0.44186
 0.0407 0.541224 0.490835 0.46666 0.452366   0.442999
 0.0408 0.542102 0.491878 0.467763 0.453494   0.444137
 0.0409 0.542978 0.49292 0.468865 0.454621   0.445274
 0.041 0.543852 0.49396 0.469966 0.455747   0.446411
 0.0411 0.544724 0.494999 0.471066 0.456872   0.447547
 0.0412 0.545595 0.496037 0.472164 0.457996   0.448682
 0.0413 0.546464 0.497073 0.473261 0.459119   0.449817
 0.0414 0.547332 0.498107 0.474358 0.460241   0.45095
 0.0415 0.548197 0.49914 0.475452 0.461362   0.452083
 0.0416 0.549062 0.500172 0.476546 0.462482   0.453216
 0.0417 0.549924 0.501202 0.477639 0.463602   0.454347
 0.0418 0.550785 0.50223 0.47873 0.46472   0.455478
 0.0419 0.551644 0.503257 0.47982 0.465838   0.456608
 0.042 0.552502 0.504283 0.480909 0.466954   0.457737
 0.0421 0.553357 0.505307 0.481997 0.46807   0.458865
 0.0422 0.554212 0.50633 0.483083 0.469184   0.459993
 0.0423 0.555064 0.507351 0.484169 0.470298   0.46112
 0.0424 0.555915 0.50837 0.485253 0.47141   0.462246
 0.0425 0.556765 0.509388 0.486336 0.472522   0.463371
 0.0426 0.557613 0.510405 0.487417 0.473633   0.464496
 0.0427 0.558459 0.51142 0.488498 0.474742   0.465619
 0.0428 0.559303 0.512434 0.489577 0.475851   0.466742
 0.0429 0.560146 0.513446 0.490655 0.476958   0.467864
 0.043 0.560987 0.514456 0.491731 0.478065   0.468985
 0.0431 0.561827 0.515465 0.492807 0.479171   0.470106
 0.0432 0.562665 0.516473 0.493881 0.480275   0.471225
 0.0433 0.563502 0.517479 0.494954 0.481379   0.472344
 0.0434 0.564336 0.518484 0.496025 0.482481   0.473461
 0.0435 0.56517 0.519487 0.497096 0.483583   0.474578
 0.0436 0.566001 0.520488 0.498165 0.484683   0.475694
 0.0437 0.566831 0.521488 0.499233 0.485782   0.47681
 0.0438 0.56766 0.522487 0.500299 0.486881   0.477924
 0.0439 0.568487 0.523484 0.501365 0.487978   0.479037
 0.044 0.569312 0.524479 0.502429 0.489074   0.48015
 0.0441 0.570136 0.525474 0.503491 0.490169   0.481261
 0.0442 0.570958 0.526466 0.504553 0.491263   0.482372
 0.0443 0.571779 0.527457 0.505613 0.492356   0.483482
 0.0444 0.572598 0.528447 0.506672 0.493448   0.484591
 0.0445 0.573415 0.529435 0.50773 0.494539   0.485699
 0.0446 0.574231 0.530421 0.508786 0.495629   0.486806
 0.0447 0.575046 0.531406 0.509841 0.496717   0.487912
 0.0448 0.575858 0.53239 0.510895 0.497805   0.489017
 0.0449 0.57667 0.533372 0.511947 0.498891   0.490122
 0.045 0.577479 0.534352 0.512998 0.499977   0.491225
 0.0451 0.578287 0.535331 0.514048 0.501061   0.492328
 0.0452 0.579094 0.536308 0.515096 0.502144   0.493429
 0.0453 0.579899 0.537284 0.516144 0.503226   0.494529
 0.0454 0.580703 0.538259 0.517189 0.504307   0.495629
 0.0455 0.581504 0.539232 0.518234 0.505387   0.496728
 0.0456 0.582305 0.540203 0.519277 0.506465   0.497825
 0.0457 0.583104 0.541173 0.520319 0.507543   0.498922
 0.0458 0.583901 0.542141 0.52136 0.508619   0.500017
 0.0459 0.584697 0.543108 0.522399 0.509694   0.501112
 0.046 0.585491 0.544074 0.523437 0.510768   0.502206
 0.0461 0.586284 0.545037 0.524473 0.511841   0.503298
 0.0462 0.587075 0.546 0.525508 0.512913   0.50439
 0.0463 0.587865 0.54696 0.526542 0.513983 0.505481
  0.0464 0.588654 0.54792 0.527575 0.515053 0.50657
 0.0465   0.58944 0.548878 0.528606 0.516121 0.507659
 0.0466 0.590226   0.549834 0.529636 0.517188 0.508747
 0.0467 0.591009   0.550789 0.530664 0.518254 0.509833
 0.0468 0.591792   0.551742 0.531691 0.519318 0.510919
 0.0469 0.592572   0.552693 0.532717 0.520382 0.512003
 0.047 0.593352 0.553644   0.533742 0.521444 0.513087
 0.0471 0.594129 0.554592   0.534765 0.522505 0.514169
 0.0472 0.594906 0.555539   0.535786 0.523565 0.51525
 0.0473 0.59568 0.556485 0.536807   0.524624 0.516331
 0.0474 0.596454 0.557429 0.537826   0.525681 0.51741
 0.0475 0.597226 0.558372 0.538843 0.526738   0.518488
 0.0476 0.597996 0.559313 0.539859 0.527793   0.519565
 0.0477 0.598765 0.560253 0.540874 0.528847   0.520641
 0.0478 0.599532 0.561191 0.541888 0.529899   0.521716
 0.0479 0.600298 0.562127 0.5429 0.530951   0.52279
 0.048 0.601063 0.563062 0.54391 0.532001   0.523863
 0.0481 0.601826 0.563996 0.54492 0.53305   0.524934
 0.0482 0.602587 0.564928 0.545928 0.534098   0.526005
 0.0483 0.603347 0.565858 0.546934 0.535144   0.527075
 0.0484 0.604106 0.566787 0.547939 0.53619   0.528143
 0.0485 0.604863 0.567715 0.548943 0.537234   0.52921
 0.0486 0.605619 0.568641 0.549946 0.538276   0.530276
 0.0487 0.606373 0.569565 0.550947 0.539318   0.531341
 0.0488 0.607126 0.570488 0.551946 0.540358   0.532405
 0.0489 0.607878 0.57141 0.552944 0.541397   0.533468
 0.049 0.608628 0.57233 0.553941 0.542435   0.53453
 0.0491 0.609376 0.573248 0.554937 0.543471   0.53559
 0.0492 0.610123 0.574165 0.55593 0.544507   0.536649
 0.0493 0.610869 0.57508 0.556923 0.545541   0.537708
 0.0494 0.611613 0.575994 0.557914 0.546573   0.538765
 0.0495 0.612356 0.576907 0.558904 0.547605   0.539821
 0.0496 0.613098 0.577817 0.559892 0.548635   0.540875
 0.0497 0.613838 0.578727 0.560879 0.549664   0.541929
 0.0498 0.614576 0.579635 0.561865 0.550691   0.542981
 0.0499 0.615313 0.580541 0.562849 0.551717   0.544032
 0.05 0.616049 0.581446 0.563832 0.552742   0.545083
 0.0501 0.616784 0.582349 0.564813 0.553766   0.546131
 0.0502 0.617516 0.583251 0.565793 0.554788   0.547179
 0.0503 0.618248 0.584151 0.566771 0.555809   0.548226
 0.0504 0.618978 0.58505 0.567748 0.556829   0.549271
 0.0505 0.619707 0.585947 0.568724 0.557848   0.550315
 0.0506 0.620434 0.586843 0.569698 0.558865   0.551358
 0.0507 0.62116 0.587737 0.570671 0.55988   0.5524
 0.0508 0.621885 0.58863 0.571642 0.560895   0.55344
 0.0509 0.622608 0.589521 0.572612 0.561908   0.554479
 0.051 0.62333 0.590411 0.57358 0.56292   0.555517
 0.0511 0.62405 0.591299 0.574547 0.563931   0.556554
 0.0512 0.624769 0.592186 0.575513 0.56494   0.55759
 0.0513 0.625487 0.593071 0.576477 0.565948   0.558624
 0.0514 0.626203 0.593955 0.577439 0.566954   0.559658
 0.0515 0.626918 0.594837 0.578401 0.567959   0.56069
 0.0516 0.627632 0.595718 0.57936 0.568963   0.56172
 0.0517 0.628344 0.596597 0.580319 0.569966   0.56275
 0.0518 0.629055 0.597475 0.581276 0.570967   0.563778
 0.0519 0.629764 0.598351 0.582231 0.571967   0.564805
 0.052 0.630473 0.599226 0.583185 0.572965   0.565831
 0.0521 0.631179 0.600099 0.584138 0.573962   0.566855
 0.0522 0.631885 0.600971 0.585089 0.574958   0.567878
 0.0523 0.632589 0.601842 0.586039 0.575952   0.5689
 0.0524 0.633292 0.60271 0.586987 0.576945   0.569921
 0.0525 0.633993 0.603578 0.587934 0.577937   0.57094
 0.0526 0.634693 0.604443 0.588879 0.578927   0.571958
 0.0527 0.635392 0.605308 0.589823 0.579916   0.572975
 0.0528 0.636089 0.60617 0.590765 0.580904   0.573991
 0.0529 0.636785 0.607032 0.591706 0.58189   0.575005
 0.053 0.63748 0.607892 0.592646 0.582875   0.576018
 0.0531 0.638173 0.60875 0.593584 0.583858   0.57703
 0.0532 0.638865 0.609607 0.59452 0.58484   0.57804
 0.0533 0.639556 0.610462 0.595455 0.585821   0.579049
 0.0534 0.640245 0.611316 0.596389 0.5868   0.580057
 0.0535 0.640933 0.612168 0.597321 0.587778   0.581064
 0.0536 0.64162 0.613019 0.598252 0.588755   0.582069
 0.0537 0.642306 0.613869 0.599181 0.58973   0.583073
 0.0538 0.64299 0.614717 0.600109 0.590704   0.584075
 0.0539 0.643673 0.615563 0.601035 0.591676   0.585077
 0.054 0.644354 0.616408 0.60196 0.592647   0.586077
 0.0541 0.645034 0.617251 0.602883 0.593617   0.587075
 0.0542 0.645713 0.618093 0.603805 0.594585   0.588073
 0.0543 0.646391 0.618934 0.604726 0.595551   0.589068
 0.0544 0.647067 0.619773 0.605645 0.596517   0.590063
 0.0545 0.647742 0.62061 0.606562 0.597481   0.591056
 0.0546 0.648416 0.621447 0.607478 0.598443   0.592048
 0.0547 0.649089 0.622281 0.608393 0.599404   0.593039
 0.0548 0.64976 0.623114 0.609306 0.600364   0.594028
 0.0549 0.65043 0.623946 0.610218 0.601322   0.595016
 0.055 0.651098 0.624776 0.611128 0.602279   0.596003
 0.0551 0.651766 0.625605 0.612037 0.603235   0.596988
 0.0552 0.652432 0.626432 0.612944 0.604189   0.597972
 0.0553 0.653096 0.627258 0.61385 0.605141   0.598955
 0.0554 0.65376 0.628082 0.614754 0.606092   0.599936
 0.0555 0.654422 0.628905 0.615657 0.607042   0.600916
 0.0556 0.655083 0.629726 0.616558 0.60799   0.601894
 0.0557 0.655743 0.630546 0.617458 0.608937   0.602871
 0.0558 0.656401 0.631364 0.618356 0.609883   0.603847
 0.0559 0.657058 0.632181 0.619253 0.610827   0.604821
 0.056 0.657714 0.632997 0.620148 0.611769   0.605794
 0.0561 0.658369 0.633811 0.621042 0.61271   0.606766
 0.0562 0.659022 0.634624 0.621935 0.61365   0.607736
 0.0563 0.659675 0.635435 0.622826 0.614588   0.608705
 0.0564 0.660326 0.636244 0.623715 0.615525   0.609672
 0.0565 0.660975 0.637052 0.624603 0.616461   0.610638
 0.0566 0.661624 0.637859 0.625489 0.617395   0.611603
 0.0567 0.662271 0.638664 0.626375 0.618327   0.612566
 0.0568 0.662917 0.639468 0.627258 0.619258   0.613528
 0.0569 0.663562 0.640271 0.62814 0.620188   0.614488
 0.057 0.664205 0.641072 0.629021 0.621116   0.615447
 0.0571 0.664847 0.641871 0.6299 0.622042   0.616405
 0.0572 0.665488 0.642669 0.630777 0.622968   0.617361
 0.0573 0.666128 0.643466 0.631653 0.623891   0.618316
 0.0574 0.666767 0.644261 0.632528 0.624814   0.61927
 0.0575 0.667404 0.645054 0.633401 0.625735   0.620222
 0.0576 0.66804 0.645846 0.634273 0.626654   0.621172
 0.0577 0.668675 0.646637 0.635143 0.627572   0.622121
 0.0578 0.669309 0.647427 0.636012 0.628488   0.623069
 0.0579 0.669941 0.648214 0.636879 0.629403   0.624016
 0.058 0.670573 0.649001 0.637745 0.630317   0.62496
 0.0581 0.671203 0.649786 0.638609 0.631229   0.625904
 0.0582 0.671832 0.650569 0.639472 0.63214   0.626846
 0.0583 0.672459 0.651352 0.640333 0.633049   0.627787
 0.0584 0.673086 0.652132 0.641193 0.633956   0.628726
 0.0585 0.673711 0.652911 0.642051 0.634863   0.629664
 0.0586 0.674335 0.653689 0.642908 0.635767   0.6306
 0.0587 0.674958 0.654466 0.643763 0.63667   0.631535
 0.0588 0.67558 0.655241 0.644617 0.637572   0.632468
 0.0589 0.6762 0.656014 0.645469 0.638473   0.6334
 0.059 0.676819 0.656786 0.64632 0.639371   0.634331
 0.0591 0.677438 0.657557 0.64717 0.640269   0.63526
 0.0592 0.678055 0.658326 0.648018 0.641165   0.636188
 0.0593 0.67867 0.659094 0.648864 0.642059   0.637114
 0.0594 0.679285 0.65986 0.649709 0.642952   0.638039
 0.0595 0.679898 0.660625 0.650552 0.643843   0.638962
 0.0596 0.680511 0.661389 0.651394 0.644733   0.639884
 0.0597 0.681122 0.662151 0.652235 0.645622   0.640804
 0.0598 0.681732 0.662912 0.653074 0.646509   0.641723
 0.0599 0.68234 0.663671 0.653911 0.647394   0.642641
 0.06 0.682948 0.664429 0.654747 0.648278   0.643557
 0.0601 0.683554 0.665185 0.655582 0.649161   0.644472
 0.0602 0.684159 0.66594 0.656415 0.650042   0.645385
 0.0603 0.684764 0.666694 0.657247 0.650921   0.646296
 0.0604 0.685367 0.667446 0.658077 0.651799   0.647206
 0.0605 0.685968 0.668197 0.658905 0.652676   0.648115
 0.0606 0.686569 0.668946 0.659732 0.653551   0.649022
 0.0607 0.687168 0.669694 0.660558 0.654424   0.649928
 0.0608 0.687767 0.670441 0.661382 0.655297   0.650832
 0.0609 0.688364 0.671186 0.662205 0.656167   0.651735
 0.061 0.68896 0.67193 0.663026 0.657036   0.652637
 0.0611 0.689555 0.672672 0.663846 0.657904   0.653536
 0.0612 0.690149 0.673413 0.664664 0.65877   0.654435
 0.0613 0.690741 0.674153 0.665481 0.659635   0.655332
 0.0614 0.691333 0.674891 0.666296 0.660498   0.656227
 0.0615 0.691923 0.675628 0.66711 0.661359   0.657121
 0.0616 0.692512 0.676363 0.667922 0.662219   0.658014
 0.0617 0.693101 0.677097 0.668733 0.663078   0.658905
 0.0618 0.693688 0.67783 0.669542 0.663935   0.659794
 0.0619 0.694273 0.678561 0.67035 0.664791   0.660682
 0.062 0.694858 0.679291 0.671156 0.665645   0.661568
 0.0621 0.695442 0.680019 0.671961 0.666497   0.662453
 0.0622 0.696024 0.680746 0.672765 0.667349   0.663337
 0.0623 0.696606 0.681472 0.673567 0.668198   0.664219
 0.0624 0.697186 0.682196 0.674367 0.669046   0.665099
 0.0625 0.697765 0.682919 0.675166 0.669893   0.665978
 0.0626 0.698343 0.68364 0.675964 0.670738   0.666856
 0.0627 0.69892 0.68436 0.67676 0.671582   0.667732
 0.0628 0.699496 0.685079 0.677554 0.672424   0.668607
 0.0629 0.700071 0.685797 0.678347 0.673264   0.66948
 0.063 0.700644 0.686513 0.679139 0.674104   0.670351
 0.0631 0.701217 0.687227 0.679929 0.674941   0.671221
 0.0632 0.701789 0.68794 0.680718 0.675777   0.67209
 0.0633 0.702359 0.688652 0.681505 0.676612   0.672957
 0.0634 0.702928 0.689363 0.682291 0.677445   0.673822
 0.0635 0.703496 0.690072 0.683075 0.678276   0.674686
 0.0636 0.704063 0.69078 0.683858 0.679107   0.675549
 0.0637 0.704629 0.691486 0.684639 0.679935   0.676409
 0.0638 0.705194 0.692191 0.685419 0.680762   0.677269
 0.0639 0.705758 0.692895 0.686197 0.681588   0.678127
 0.064 0.706321 0.693597 0.686974 0.682412   0.678983
 0.0641 0.706883 0.694298 0.68775 0.683234   0.679838
 0.0642 0.707443 0.694998 0.688523 0.684055   0.680692
 0.0643 0.708003 0.695696 0.689296 0.684875   0.681544
 0.0644 0.708561 0.696393 0.690067 0.685693   0.682394
 0.0645 0.709119 0.697089 0.690837 0.686509   0.683243
 0.0646 0.709675 0.697783 0.691605 0.687324   0.68409
 0.0647 0.710231 0.698476 0.692371 0.688138   0.684936
 0.0648 0.710785 0.699167 0.693137 0.68895   0.68578
 0.0649 0.711338 0.699857 0.6939 0.689761   0.686623
 0.065 0.71189 0.700546 0.694663 0.690569   0.687464
 0.0651 0.712441 0.701234 0.695423 0.691377   0.688304
 0.0652 0.712991 0.70192 0.696183 0.692183   0.689142
 0.0653 0.71354 0.702605 0.696941 0.692987   0.689979
 0.0654 0.714088 0.703288 0.697697 0.69379   0.690814
 0.0655 0.714635 0.70397 0.698452 0.694592   0.691648
 0.0656 0.715181 0.704651 0.699206 0.695392   0.69248
 0.0657 0.715725 0.705331 0.699958 0.69619   0.693311
 0.0658 0.716269 0.706009 0.700708 0.696987   0.69414
 0.0659 0.716812 0.706685 0.701457 0.697783   0.694967
 0.066 0.717353 0.707361 0.702205 0.698577   0.695793
 0.0661 0.717894 0.708035 0.702951 0.699369   0.696618
 0.0662 0.718434 0.708708 0.703696 0.70016   0.697441
 0.0663 0.718972 0.709379 0.70444 0.700949   0.698262
 0.0664 0.71951 0.71005 0.705182 0.701737   0.699082
 0.0665 0.720046 0.710718 0.705922 0.702524   0.699901
 0.0666 0.720582 0.711386 0.706661 0.703309   0.700717
 0.0667 0.721116 0.712052 0.707399 0.704092   0.701533
 0.0668 0.721649 0.712717 0.708135 0.704874   0.702347
 0.0669 0.722182 0.713381 0.708869 0.705654   0.703159
 0.067 0.722713 0.714043 0.709603 0.706433   0.70397
 0.0671 0.723243 0.714704 0.710334 0.70721   0.704779
 0.0672 0.723773 0.715363 0.711065 0.707986   0.705587
 0.0673 0.724301 0.716022 0.711794 0.708761   0.706393
 0.0674 0.724828 0.716679 0.712521 0.709534   0.707197
 0.0675 0.725355 0.717335 0.713247 0.710305   0.708
 0.0676 0.72588 0.717989 0.713972 0.711075   0.708802
 0.0677 0.726404 0.718642 0.714695 0.711843   0.709602
 0.0678 0.726928 0.719294 0.715417 0.71261   0.710401
 0.0679 0.72745 0.719945 0.716137 0.713375   0.711198
 0.068 0.727971 0.720594 0.716856 0.714139   0.711993
 0.0681 0.728492 0.721242 0.717573 0.714902   0.712787
 0.0682 0.729011 0.721888 0.718289 0.715663   0.713579
 0.0683 0.729529 0.722534 0.719004 0.716422   0.71437
 0.0684 0.730046 0.723178 0.719717 0.71718   0.71516
 0.0685 0.730563 0.723821 0.720429 0.717936   0.715947
 0.0686 0.731078 0.724462 0.721139 0.718691   0.716734
 0.0687 0.731592 0.725102 0.721848 0.719444   0.717518
 0.0688 0.732106 0.725741 0.722555 0.720196   0.718302
 0.0689 0.732618 0.726379 0.723261 0.720947   0.719083
 0.069 0.73313 0.727015 0.723966 0.721696   0.719863
 0.0691 0.73364 0.72765 0.724669 0.722443   0.720642
 0.0692 0.73415 0.728284 0.725371 0.723189   0.721419
 0.0693 0.734658 0.728917 0.726071 0.723933   0.722195
 0.0694 0.735166 0.729548 0.72677 0.724676   0.722969
 0.0695 0.735672 0.730178 0.727468 0.725418   0.723741
 0.0696 0.736178 0.730807 0.728164 0.726158   0.724512
 0.0697 0.736682 0.731434 0.728859 0.726896   0.725281
 0.0698 0.737186 0.73206 0.729552 0.727633   0.726049
 0.0699 0.737689 0.732685 0.730244 0.728369   0.726816
 0.07 0.73819 0.733309 0.730934 0.729103   0.72758
 0.0701 0.738691 0.733931 0.731623 0.729835   0.728344
 0.0702 0.739191 0.734552 0.732311 0.730566   0.729105
 0.0703 0.73969 0.735172 0.732997 0.731296   0.729866
 0.0704 0.740187 0.735791 0.733682 0.732024   0.730624
 0.0705 0.740684 0.736408 0.734365 0.73275   0.731382
 0.0706 0.74118 0.737024 0.735047 0.733475   0.732137
 0.0707 0.741675 0.737639 0.735728 0.734199   0.732891
 0.0708 0.74217 0.738253 0.736407 0.734921   0.733644
 0.0709 0.742663 0.738865 0.737085 0.735642   0.734395
 0.071 0.743155 0.739477 0.737762 0.736361   0.735145
 0.0711 0.743646 0.740086 0.738437 0.737078   0.735893
 0.0712 0.744136 0.740695 0.73911 0.737795   0.736639
 0.0713 0.744626 0.741302 0.739782 0.738509   0.737384
 0.0714 0.745114 0.741909 0.740453 0.739223   0.738127
 0.0715 0.745602 0.742514 0.741123 0.739934   0.738869
 0.0716 0.746088 0.743117 0.741791 0.740645   0.73961
 0.0717 0.746574 0.74372 0.742458 0.741354   0.740348
 0.0718 0.747059 0.744321 0.743123 0.742061   0.741086
 0.0719 0.747542 0.744921 0.743787 0.742767   0.741822
 0.072 0.748025 0.74552 0.744449 0.743471   0.742556
 0.0721 0.748507 0.746117 0.74511 0.744174   0.743289
 0.0722 0.748988 0.746714 0.74577 0.744875   0.74402
 0.0723 0.749468 0.747309 0.746429 0.745575   0.74475
 0.0724 0.749948 0.747903 0.747086 0.746274   0.745478
 0.0725 0.750426 0.748495 0.747741 0.746971   0.746204
 0.0726 0.750903 0.749087 0.748396 0.747667   0.74693
 0.0727 0.75138 0.749677 0.749048 0.748361   0.747653
 0.0728 0.751855 0.750266 0.7497 0.749053   0.748375
 0.0729 0.75233 0.750854 0.75035 0.749745   0.749096
 0.073 0.752803 0.75144 0.750999 0.750434   0.749815
 0.0731 0.753276 0.752026 0.751646 0.751123   0.750532
 0.0732 0.753748 0.75261 0.752292 0.751809   0.751249
 0.0733 0.754219 0.753193 0.752937 0.752495   0.751963
 0.0734 0.754689 0.753775 0.75358 0.753179   0.752676
 0.0735 0.755158 0.754355 0.754222 0.753861   0.753388
 0.0736 0.755627 0.754935 0.754863 0.754542   0.754097
 0.0737 0.756094 0.755513 0.755502 0.755222   0.754806
 0.0738 0.756561 0.75609 0.75614 0.7559   0.755513
 0.0739 0.757026 0.756666 0.756776 0.756576   0.756218
 0.074 0.757491 0.75724 0.757412 0.757252   0.756922
 0.0741 0.757955 0.757814 0.758045 0.757925   0.757625
 0.0742 0.758418 0.758386 0.758678 0.758598   0.758326
 0.0743 0.75888 0.758957 0.759309 0.759268   0.759025
 0.0744 0.759341 0.759527 0.759939 0.759938   0.759723
 0.0745 0.759801 0.760095 0.760567 0.760606   0.760419
 0.0746 0.760261 0.760663 0.761194 0.761272   0.761114
 0.0747 0.760719 0.761229 0.76182 0.761937   0.761807
 0.0748 0.761177 0.761794 0.762444 0.762601   0.762499
 0.0749 0.761634 0.762358 0.763067 0.763263   0.76319
 0.075 0.76209 0.762921 0.763689 0.763924   0.763879
 0.0751 0.762545 0.763482 0.764309 0.764583   0.764566
 0.0752 0.762999 0.764043 0.764928 0.765241   0.765252
 0.0753 0.763452 0.764602 0.765546 0.765897   0.765936
 0.0754 0.763905 0.76516 0.766163 0.766552   0.766619
 0.0755 0.764356 0.765717 0.766778 0.767206   0.7673
 0.0756 0.764807 0.766273 0.767391 0.767858   0.76798
 0.0757 0.765257 0.766827 0.768004 0.768509   0.768659
 0.0758 0.765706 0.767381 0.768615 0.769158   0.769335
 0.0759 0.766154 0.767933 0.769224 0.769806   0.770011
 0.076 0.766601 0.768484 0.769833 0.770452   0.770685
 0.0761 0.767047 0.769034 0.77044 0.771097   0.771357
 0.0762 0.767493 0.769583 0.771046 0.771741   0.772028
 0.0763 0.767938 0.77013 0.77165 0.772383   0.772697
 0.0764 0.768382 0.770677 0.772253 0.773024   0.773365
 0.0765 0.768825 0.771222 0.772855 0.773663   0.774032
 0.0766 0.769267 0.771766 0.773455 0.774301   0.774697
 0.0767 0.769708 0.772309 0.774055 0.774937   0.77536
 0.0768 0.770148 0.772851 0.774652 0.775572   0.776022
 0.0769 0.770588 0.773392 0.775249 0.776206   0.776683
 0.077 0.771027 0.773932 0.775844 0.776838   0.777342
 0.0771 0.771465 0.77447 0.776438 0.777469   0.777999
 0.0772 0.771902 0.775007 0.777031 0.778098   0.778655
 0.0773 0.772338 0.775544 0.777622 0.778726   0.77931
 0.0774 0.772774 0.776079 0.778212 0.779353   0.779963
 0.0775 0.773208 0.776613 0.778801 0.779978   0.780615
 0.0776 0.773642 0.777145 0.779388 0.780602   0.781265
 0.0777 0.774075 0.777677 0.779974 0.781224   0.781913
 0.0778 0.774507 0.778208 0.780559 0.781845   0.782561
 0.0779 0.774938 0.778737 0.781143 0.782465   0.783206
 0.078 0.775369 0.779265 0.781725 0.783083   0.783851
 0.0781 0.775799 0.779793 0.782306 0.7837   0.784493
 0.0782 0.776227 0.780319 0.782886 0.784315   0.785135
 0.0783 0.776655 0.780844 0.783464 0.784929   0.785774
 0.0784 0.777082 0.781367 0.784041 0.785542   0.786413
 0.0785 0.777509 0.78189 0.784617 0.786153   0.78705
 0.0786 0.777934 0.782412 0.785192 0.786763   0.787685
 0.0787 0.778359 0.782932 0.785765 0.787371   0.788319
 0.0788 0.778783 0.783452 0.786337 0.787978   0.788952
 0.0789 0.779206 0.78397 0.786908 0.788584   0.789583
 0.079 0.779628 0.784487 0.787477 0.789188   0.790212
 0.0791 0.78005 0.785003 0.788045 0.789791   0.790841
 0.0792 0.780471 0.785518 0.788612 0.790393   0.791467
 0.0793 0.780891 0.786032 0.789178 0.790993   0.792093
 0.0794 0.78131 0.786545 0.789742 0.791592   0.792716
 0.0795 0.781728 0.787057 0.790305 0.792189   0.793339
 0.0796 0.782145 0.787567 0.790867 0.792785   0.79396
 0.0797 0.782562 0.788077 0.791428 0.79338   0.794579
 0.0798 0.782978 0.788585 0.791987 0.793973   0.795197
 0.0799 0.783393 0.789092 0.792545 0.794565   0.795814
 0.08 0.783807 0.789599 0.793102 0.795155   0.796429
 0.0801 0.784221 0.790104 0.793657 0.795745   0.797042
 0.0802 0.784634 0.790608 0.794212 0.796332   0.797655
 0.0803 0.785045 0.791111 0.794765 0.796919   0.798265
 0.0804 0.785457 0.791613 0.795316 0.797504   0.798875
 0.0805 0.785867 0.792114 0.795867 0.798088   0.799483
 0.0806 0.786276 0.792613 0.796416 0.79867   0.800089
 0.0807 0.786685 0.793112 0.796964 0.799251   0.800694
 0.0808 0.787093 0.79361 0.797511 0.799831   0.801298
 0.0809 0.7875 0.794106 0.798057 0.800409   0.8019
 0.081 0.787907 0.794602 0.798601 0.800986   0.802501
 0.0811 0.788313 0.795096 0.799144 0.801561   0.8031
 0.0812 0.788717 0.795589 0.799686 0.802136   0.803698
 0.0813 0.789122 0.796082 0.800226 0.802709   0.804294
 0.0814 0.789525 0.796573 0.800766 0.80328   0.804889
 0.0815 0.789927 0.797063 0.801304 0.80385   0.805483
 0.0816 0.790329 0.797552 0.801841 0.804419   0.806075
 0.0817 0.79073 0.79804 0.802377 0.804987   0.806666
 0.0818 0.791131 0.798527 0.802911 0.805553   0.807255
 0.0819 0.79153 0.799013 0.803444 0.806118   0.807843
 0.082 0.791929 0.799498 0.803976 0.806681   0.80843
 0.0821 0.792327 0.799982 0.804507 0.807244   0.809015
 0.0822 0.792724 0.800464 0.805037 0.807804   0.809599
 0.0823 0.79312 0.800946 0.805565 0.808364   0.810181
 0.0824 0.793516 0.801427 0.806092 0.808922   0.810762
 0.0825 0.793911 0.801906 0.806618 0.809479   0.811342
 0.0826 0.794305 0.802385 0.807143 0.810035   0.81192
 0.0827 0.794699 0.802863 0.807667 0.810589   0.812496
 0.0828 0.795091 0.803339 0.808189 0.811142   0.813072
 0.0829 0.795483 0.803815 0.80871 0.811693   0.813645
 0.083 0.795874 0.804289 0.80923 0.812244   0.814218
 0.0831 0.796265 0.804763 0.809749 0.812793   0.814789
 0.0832 0.796654 0.805235 0.810266 0.81334   0.815359
 0.0833 0.797043 0.805706 0.810782 0.813887   0.815927
 0.0834 0.797432 0.806177 0.811298 0.814432   0.816494
 0.0835 0.797819 0.806646 0.811812 0.814975   0.817059
 0.0836 0.798206 0.807114 0.812324 0.815518   0.817624
 0.0837 0.798592 0.807581 0.812836 0.816059   0.818186
 0.0838 0.798977 0.808048 0.813346 0.816599   0.818748
 0.0839 0.799361 0.808513 0.813855 0.817137   0.819308
 0.084 0.799745 0.808977 0.814363 0.817674   0.819866
 0.0841 0.800128 0.80944 0.81487 0.81821   0.820424
 0.0842 0.80051 0.809903 0.815376 0.818745   0.820979
 0.0843 0.800892 0.810364 0.81588 0.819278   0.821534
 0.0844 0.801273 0.810824 0.816383 0.81981   0.822087
 0.0845 0.801653 0.811283 0.816886 0.820341   0.822639
 0.0846 0.802032 0.811741 0.817386 0.82087   0.823189
 0.0847 0.802411 0.812198 0.817886 0.821399   0.823738
 0.0848 0.802789 0.812655 0.818385 0.821925   0.824286
 0.0849 0.803166 0.81311 0.818882 0.822451   0.824832
 0.085 0.803543 0.813564 0.819378 0.822975   0.825377
 0.0851 0.803918 0.814017 0.819873 0.823498   0.82592
 0.0852 0.804293 0.814469 0.820367 0.82402   0.826462
 0.0853 0.804668 0.81492 0.82086 0.824541   0.827003
 0.0854 0.805041 0.81537 0.821352 0.82506   0.827543
 0.0855 0.805414 0.81582 0.821842 0.825578   0.828081
 0.0856 0.805786 0.816268 0.822331 0.826095   0.828618
 0.0857 0.806158 0.816715 0.82282 0.82661   0.829153
 0.0858 0.806529 0.817161 0.823307 0.827124   0.829687
 0.0859 0.806899 0.817607 0.823792 0.827637   0.83022
 0.086 0.807268 0.818051 0.824277 0.828149   0.830751
 0.0861 0.807637 0.818494 0.824761 0.828659   0.831281
 0.0862 0.808004 0.818936 0.825243 0.829168   0.83181
 0.0863 0.808372 0.819378 0.825724 0.829676   0.832337
 0.0864 0.808738 0.819818 0.826204 0.830182   0.832863
 0.0865 0.809104 0.820257 0.826683 0.830688   0.833388
 0.0866 0.809469 0.820696 0.827161 0.831192   0.833911
 0.0867 0.809834 0.821133 0.827638 0.831695   0.834433
 0.0868 0.810197 0.82157 0.828113 0.832196   0.834954
 0.0869 0.81056 0.822005 0.828588 0.832697   0.835473
 0.087 0.810923 0.82244 0.829061 0.833196   0.835991
 0.0871 0.811284 0.822873 0.829533 0.833694   0.836508
 0.0872 0.811645 0.823306 0.830004 0.83419   0.837023
 0.0873 0.812005 0.823738 0.830474 0.834686   0.837537
 0.0874 0.812365 0.824168 0.830943 0.83518   0.83805
 0.0875 0.812724 0.824598 0.831411 0.835673   0.838561
 0.0876 0.813082 0.825027 0.831877 0.836164   0.839071
 0.0877 0.81344 0.825455 0.832343 0.836655   0.83958
 0.0878 0.813796 0.825882 0.832807 0.837144   0.840088
 0.0879 0.814153 0.826308 0.83327 0.837632   0.840594
 0.088 0.814508 0.826733 0.833733 0.838119   0.841099
 0.0881 0.814863 0.827157 0.834194 0.838604   0.841602
 0.0882 0.815217 0.82758 0.834653 0.839089   0.842105
 0.0883 0.81557 0.828002 0.835112 0.839572   0.842605
 0.0884 0.815923 0.828423 0.83557 0.840054   0.843105
 0.0885 0.816275 0.828843 0.836027 0.840534   0.843603
 0.0886 0.816627 0.829263 0.836482 0.841014   0.844101
 0.0887 0.816977 0.829681 0.836936 0.841492   0.844596
 0.0888 0.817327 0.830099 0.83739 0.841969   0.845091
 0.0889 0.817677 0.830515 0.837842 0.842445   0.845584
 0.089 0.818025 0.830931 0.838293 0.84292   0.846076
 0.0891 0.818374 0.831346 0.838743 0.843393   0.846566
 0.0892 0.818721 0.831759 0.839192 0.843866   0.847056
 0.0893 0.819068 0.832172 0.83964 0.844337   0.847544
 0.0894 0.819414 0.832584 0.840087 0.844806   0.848031
 0.0895 0.819759 0.832995 0.840532 0.845275   0.848516
 0.0896 0.820104 0.833405 0.840977 0.845743   0.849
 0.0897 0.820448 0.833814 0.841421 0.846209   0.849483
 0.0898 0.820791 0.834223 0.841863 0.846674   0.849965
 0.0899 0.821134 0.83463 0.842304 0.847138   0.850445
 0.09 0.821476 0.835036 0.842745 0.847601   0.850924
 0.0901 0.821818 0.835442 0.843184 0.848062   0.851402
 0.0902 0.822158 0.835846 0.843622 0.848522   0.851879
 0.0903 0.822499 0.83625 0.844059 0.848982   0.852354
 0.0904 0.822838 0.836653 0.844495 0.84944   0.852828
 0.0905 0.823177 0.837055 0.84493 0.849897   0.853301
 0.0906 0.823515 0.837456 0.845364 0.850352   0.853773
 0.0907 0.823853 0.837856 0.845797 0.850807   0.854243
 0.0908 0.82419 0.838255 0.846229 0.85126   0.854712
 0.0909 0.824526 0.838653 0.84666 0.851712   0.85518
 0.091 0.824862 0.839051 0.847089 0.852163   0.855646
 0.0911 0.825196 0.839447 0.847518 0.852613   0.856112
 0.0912 0.825531 0.839843 0.847945 0.853062   0.856576
 0.0913 0.825865 0.840238 0.848372 0.853509   0.857039
 0.0914 0.826198 0.840631 0.848797 0.853956   0.8575
 0.0915 0.82653 0.841024 0.849222 0.854401   0.857961
 0.0916 0.826862 0.841416 0.849645 0.854845   0.85842
 0.0917 0.827193 0.841807 0.850068 0.855288   0.858878
 0.0918 0.827523 0.842198 0.850489 0.855729   0.859334
 0.0919 0.827853 0.842587 0.850909 0.85617   0.85979
 0.092 0.828183 0.842976 0.851329 0.85661   0.860244
 0.0921 0.828511 0.843363 0.851747 0.857048   0.860697
 0.0922 0.828839 0.84375 0.852164 0.857485   0.861149
 0.0923 0.829167 0.844136 0.85258 0.857921   0.861599
 0.0924 0.829493 0.844521 0.852995 0.858356   0.862049
 0.0925 0.829819 0.844905 0.853409 0.85879   0.862497
 0.0926 0.830145 0.845288 0.853823 0.859222   0.862944
 0.0927 0.83047 0.845671 0.854235 0.859654   0.863389
 0.0928 0.830794 0.846052 0.854646 0.860084   0.863834
 0.0929 0.831118 0.846433 0.855056 0.860514   0.864277
 0.093 0.831441 0.846813 0.855465 0.860942   0.864719
 0.0931 0.831763 0.847192 0.855873 0.861369   0.86516
 0.0932 0.832085 0.84757 0.85628 0.861795   0.8656
 0.0933 0.832406 0.847947 0.856686 0.862219   0.866038
 0.0934 0.832727 0.848323 0.857091 0.862643   0.866475
 0.0935 0.833047 0.848699 0.857495 0.863066   0.866911
 0.0936 0.833366 0.849074 0.857898 0.863487   0.867346
 0.0937 0.833685 0.849447 0.8583 0.863907   0.86778
 0.0938 0.834003 0.84982 0.858701 0.864327   0.868213
 0.0939 0.83432 0.850193 0.859101 0.864745   0.868644
 0.094 0.834637 0.850564 0.859499 0.865162   0.869074
 0.0941 0.834953 0.850934 0.859897 0.865578   0.869503
 0.0942 0.835269 0.851304 0.860294 0.865992   0.869931
 0.0943 0.835584 0.851673 0.86069 0.866406   0.870357
 0.0944 0.835899 0.85204 0.861085 0.866819   0.870783
 0.0945 0.836212 0.852407 0.861479 0.86723   0.871207
 0.0946 0.836526 0.852774 0.861872 0.867641   0.87163
 0.0947 0.836838 0.853139 0.862265 0.86805   0.872052
 0.0948 0.83715 0.853504 0.862656 0.868458   0.872473
 0.0949 0.837462 0.853867 0.863046 0.868866   0.872892
 0.095 0.837773 0.85423 0.863435 0.869272   0.873311
 0.0951 0.838083 0.854592 0.863823 0.869677   0.873728
 0.0952 0.838393 0.854954 0.86421 0.870081   0.874144
 0.0953 0.838702 0.855314 0.864596 0.870483   0.874559
 0.0954 0.83901 0.855674 0.864981 0.870885   0.874973
 0.0955 0.839318 0.856032 0.865366 0.871286   0.875386
 0.0956 0.839626 0.85639 0.865749 0.871686   0.875797
 0.0957 0.839932 0.856747 0.866131 0.872084   0.876207
 0.0958 0.840239 0.857104 0.866513 0.872482   0.876617
 0.0959 0.840544 0.857459 0.866893 0.872878   0.877025
 0.096 0.840849 0.857814 0.867272 0.873273   0.877432
 0.0961 0.841153 0.858168 0.867651 0.873668   0.877837
 0.0962 0.841457 0.858521 0.868028 0.874061   0.878242
 0.0963 0.841761 0.858873 0.868405 0.874453   0.878645
 0.0964 0.842063 0.859224 0.868781 0.874844   0.879048
 0.0965 0.842365 0.859575 0.869155 0.875234   0.879449
 0.0966 0.842667 0.859925 0.869529 0.875623   0.879849
 0.0967 0.842968 0.860274 0.869902 0.876011   0.880248
 0.0968 0.843268 0.860622 0.870274 0.876398   0.880646
 0.0969 0.843568 0.860969 0.870644 0.876784   0.881043
 0.097 0.843867 0.861316 0.871014 0.877169   0.881438
 0.0971 0.844166 0.861662 0.871383 0.877553   0.881833
 0.0972 0.844464 0.862007 0.871751 0.877936   0.882226
 0.0973 0.844761 0.862351 0.872118 0.878318   0.882619
 0.0974 0.845058 0.862695 0.872485 0.878698   0.88301
 0.0975 0.845354 0.863037 0.87285 0.879078   0.8834
 0.0976 0.84565 0.863379 0.873214 0.879457   0.883789
 0.0977 0.845945 0.86372 0.873578 0.879834   0.884177
 0.0978 0.84624 0.86406 0.87394 0.880211   0.884563
 0.0979 0.846534 0.8644 0.874302 0.880586   0.884949
 0.098 0.846828 0.864739 0.874662 0.880961   0.885334
 0.0981 0.847121 0.865076 0.875022 0.881335   0.885717
 0.0982 0.847413 0.865414 0.875381 0.881707   0.8861
 0.0983 0.847705 0.86575 0.875739 0.882079   0.886481
 0.0984 0.847996 0.866086 0.876096 0.882449   0.886861
 0.0985 0.848287 0.86642 0.876452 0.882819   0.88724
 0.0986 0.848577 0.866754 0.876807 0.883187   0.887618
 0.0987 0.848867 0.867088 0.877161 0.883555   0.887995
 0.0988 0.849156 0.86742 0.877514 0.883921   0.888371
 0.0989 0.849444 0.867752 0.877867 0.884286   0.888746
 0.099 0.849732 0.868083 0.878218 0.884651   0.889119
 0.0991 0.85002 0.868413 0.878569 0.885014   0.889492
 0.0992 0.850307 0.868742 0.878919 0.885377   0.889864
 0.0993 0.850593 0.869071 0.879267 0.885738   0.890234
 0.0994 0.850879 0.869399 0.879615 0.886099   0.890604
 0.0995 0.851164 0.869726 0.879962 0.886458   0.890972
 0.0996 0.851449 0.870053 0.880308 0.886817   0.891339
 0.0997 0.851733 0.870378 0.880654 0.887174   0.891705
 0.0998 0.852016 0.870703 0.880998 0.887531   0.892071
 0.0999 0.852299 0.871027 0.881342 0.887886   0.892435
 0.1 0.852582 0.871351 0.881684 0.888241   0.892798
 0.1001 0.852864 0.871673 0.882026 0.888594   0.89316
 0.1002 0.853145 0.871995 0.882367 0.888947   0.893521
 0.1003 0.853426 0.872316 0.882706 0.889299   0.893881
 0.1004 0.853706 0.872636 0.883046 0.889649   0.89424
 0.1005 0.853986 0.872956 0.883384 0.889999   0.894598
 0.1006 0.854265 0.873275 0.883721 0.890348   0.894954
 0.1007 0.854544 0.873593 0.884057 0.890695   0.89531
 0.1008 0.854822 0.873911 0.884393 0.891042   0.895665
 0.1009 0.8551 0.874227 0.884728 0.891388   0.896018
 0.101 0.855377 0.874543 0.885061 0.891733   0.896371
 0.1011 0.855654 0.874858 0.885394 0.892077   0.896723
 0.1012 0.85593 0.875173 0.885726 0.89242   0.897073
 0.1013 0.856205 0.875486 0.886058 0.892762   0.897423
 0.1014 0.85648 0.875799 0.886388 0.893103   0.897772
 0.1015 0.856755 0.876112 0.886718 0.893443   0.898119
 0.1016 0.857029 0.876423 0.887046 0.893782   0.898466
 0.1017 0.857302 0.876734 0.887374 0.89412   0.898811
 0.1018 0.857575 0.877044 0.887701 0.894457   0.899156
 0.1019 0.857848 0.877353 0.888027 0.894794   0.899499
 0.102 0.85812 0.877662 0.888352 0.895129   0.899842
 0.1021 0.858391 0.87797 0.888677 0.895464   0.900183
 0.1022 0.858662 0.878277 0.889 0.895797   0.900523
 0.1023 0.858932 0.878583 0.889323 0.89613   0.900863
 0.1024 0.859202 0.878889 0.889645 0.896461   0.901201
 0.1025 0.859471 0.879194 0.889966 0.896792   0.901539
 0.1026 0.85974 0.879499 0.890286 0.897122   0.901875
 0.1027 0.860008 0.879802 0.890605 0.897451   0.902211
 0.1028 0.860276 0.880105 0.890924 0.897779   0.902545
 0.1029 0.860543 0.880407 0.891241 0.898106   0.902879
 0.103 0.86081 0.880709 0.891558 0.898432   0.903211
 0.1031 0.861076 0.881009 0.891874 0.898757   0.903543
 0.1032 0.861342 0.881309 0.892189 0.899081   0.903873
 0.1033 0.861607 0.881609 0.892504 0.899404   0.904203
 0.1034 0.861872 0.881907 0.892817 0.899727   0.904531
 0.1035 0.862136 0.882205 0.89313 0.900048   0.904859
 0.1036 0.8624 0.882503 0.893442 0.900369   0.905185
 0.1037 0.862663 0.882799 0.893753 0.900689   0.905511
 0.1038 0.862926 0.883095 0.894063 0.901007   0.905836
 0.1039 0.863188 0.88339 0.894373 0.901325   0.906159
 0.104 0.86345 0.883685 0.894681 0.901642   0.906482
 0.1041 0.863711 0.883978 0.894989 0.901958   0.906804
 0.1042 0.863971 0.884272 0.895296 0.902273   0.907125
 0.1043 0.864232 0.884564 0.895602 0.902588   0.907445
 0.1044 0.864491 0.884856 0.895908 0.902901   0.907763
 0.1045 0.86475 0.885147 0.896212 0.903214   0.908081
 0.1046 0.865009 0.885437 0.896516 0.903525   0.908398
 0.1047 0.865267 0.885727 0.896819 0.903836   0.908714
 0.1048 0.865525 0.886016 0.897121 0.904146   0.90903
 0.1049 0.865782 0.886304 0.897422 0.904455   0.909344
 0.105 0.866039 0.886591 0.897723 0.904763   0.909657
 0.1051 0.866295 0.886878 0.898023 0.90507   0.909969
 0.1052 0.866551 0.887165 0.898322 0.905376   0.91028
 0.1053 0.866806 0.88745 0.89862 0.905682   0.910591
 0.1054 0.867061 0.887735 0.898917 0.905987   0.9109
 0.1055 0.867315 0.888019 0.899214 0.90629   0.911209
 0.1056 0.867569 0.888303 0.89951 0.906593   0.911516
 0.1057 0.867822 0.888586 0.899805 0.906895   0.911823
 0.1058 0.868075 0.888868 0.900099 0.907196   0.912129
 0.1059 0.868327 0.889149 0.900393 0.907496   0.912433
 0.106 0.868579 0.88943 0.900685 0.907796   0.912737
 0.1061 0.868831 0.889711 0.900977 0.908094   0.91304
 0.1062 0.869081 0.88999 0.901268 0.908392   0.913342
 0.1063 0.869332 0.890269 0.901559 0.908689   0.913643
 0.1064 0.869582 0.890547 0.901848 0.908985   0.913943
 0.1065 0.869831 0.890825 0.902137 0.90928   0.914243
 0.1066 0.87008 0.891102 0.902425 0.909574   0.914541
 0.1067 0.870329 0.891378 0.902712 0.909868   0.914839
 0.1068 0.870577 0.891654 0.902999 0.91016   0.915135
 0.1069 0.870824 0.891928 0.903285 0.910452   0.915431
 0.107 0.871071 0.892203 0.90357 0.910743   0.915725
 0.1071 0.871318 0.892476 0.903854 0.911033   0.916019
 0.1072 0.871564 0.892749 0.904137 0.911322   0.916312
 0.1073 0.87181 0.893022 0.90442 0.91161   0.916604
 0.1074 0.872055 0.893293 0.904702 0.911898   0.916895
 0.1075 0.8723 0.893564 0.904983 0.912185   0.917186
 0.1076 0.872544 0.893835 0.905264 0.912471   0.917475
 0.1077 0.872788 0.894105 0.905543 0.912756   0.917764
 0.1078 0.873031 0.894374 0.905822 0.91304   0.918051
 0.1079 0.873274 0.894642 0.906101 0.913323   0.918338
 0.108 0.873516 0.89491 0.906378 0.913606   0.918624
 0.1081 0.873758 0.895177 0.906655 0.913888   0.918909
 0.1082 0.873999 0.895444 0.906931 0.914168   0.919193
 0.1083 0.87424 0.89571 0.907206 0.914449   0.919476
 0.1084 0.874481 0.895975 0.90748 0.914728   0.919758
 0.1085 0.874721 0.89624 0.907754 0.915006   0.92004
 0.1086 0.874961 0.896504 0.908027 0.915284   0.92032
 0.1087 0.8752 0.896767 0.908299 0.915561   0.9206
 0.1088 0.875439 0.89703 0.908571 0.915837   0.920879
 0.1089 0.875677 0.897292 0.908842 0.916112   0.921157
 0.109 0.875915 0.897554 0.909112 0.916387   0.921434
 0.1091 0.876152 0.897815 0.909381 0.91666   0.92171
 0.1092 0.876389 0.898075 0.90965 0.916933   0.921986
 0.1093 0.876625 0.898335 0.909918 0.917205   0.92226
 0.1094 0.876861 0.898594 0.910185 0.917477   0.922534
 0.1095 0.877097 0.898852 0.910451 0.917747   0.922807
 0.1096 0.877332 0.89911 0.910717 0.918017   0.923079
 0.1097 0.877566 0.899367 0.910982 0.918286   0.92335
 0.1098 0.877801 0.899624 0.911246 0.918554   0.92362
 0.1099 0.878034 0.89988 0.91151 0.918821   0.92389
 0.11 0.878268 0.900135 0.911773 0.919088   0.924159
 0.1101 0.8785 0.90039 0.912035 0.919353   0.924426
 0.1102 0.878733 0.900644 0.912297 0.919618   0.924693
 0.1103 0.878965 0.900897 0.912557 0.919882   0.92496
 0.1104 0.879196 0.90115 0.912817 0.920146   0.925225
 0.1105 0.879427 0.901403 0.913077 0.920408   0.925489
 0.1106 0.879658 0.901654 0.913335 0.92067   0.925753
 0.1107 0.879888 0.901905 0.913593 0.920931   0.926016
 0.1108 0.880118 0.902156 0.91385 0.921192   0.926278
 0.1109 0.880347 0.902406 0.914107 0.921451   0.926539
 0.111 0.880576 0.902655 0.914363 0.92171   0.926799
 0.1111 0.880804 0.902904 0.914618 0.921968   0.927059
 0.1112 0.881032 0.903152 0.914872 0.922225   0.927318
 0.1113 0.88126 0.903399 0.915126 0.922482   0.927576
 0.1114 0.881487 0.903646 0.915379 0.922737   0.927833
 0.1115 0.881714 0.903893 0.915632 0.922992   0.928089
 0.1116 0.88194 0.904138 0.915883 0.923247   0.928345
 0.1117 0.882166 0.904384 0.916134 0.9235   0.928599
 0.1118 0.882391 0.904628 0.916385 0.923753   0.928853
 0.1119 0.882616 0.904872 0.916634 0.924005   0.929106
 0.112 0.882841 0.905115 0.916883 0.924256   0.929359
 0.1121 0.883065 0.905358 0.917131 0.924507   0.92961
 0.1122 0.883288 0.9056 0.917379 0.924756   0.929861
 0.1123 0.883512 0.905842 0.917626 0.925005   0.930111
 0.1124 0.883734 0.906083 0.917872 0.925253   0.93036
 0.1125 0.883957 0.906324 0.918118 0.925501   0.930608
 0.1126 0.884179 0.906563 0.918363 0.925748   0.930856
 0.1127 0.8844 0.906803 0.918607 0.925994   0.931103
 0.1128 0.884621 0.907041 0.918851 0.926239   0.931349
 0.1129 0.884842 0.90728 0.919093 0.926484   0.931594
 0.113 0.885062 0.907517 0.919336 0.926728   0.931838
 0.1131 0.885282 0.907754 0.919577 0.926971   0.932082
 0.1132 0.885501 0.907991 0.919818 0.927213   0.932325
 0.1133 0.88572 0.908227 0.920058 0.927455   0.932567
 0.1134 0.885939 0.908462 0.920298 0.927696   0.932808
 0.1135 0.886157 0.908697 0.920537 0.927936   0.933049
 0.1136 0.886375 0.908931 0.920775 0.928175   0.933288
 0.1137 0.886592 0.909164 0.921013 0.928414   0.933527
 0.1138 0.886809 0.909397 0.92125 0.928652   0.933766
 0.1139 0.887026 0.90963 0.921486 0.92889   0.934003
 0.114 0.887242 0.909862 0.921722 0.929126   0.93424
 0.1141 0.887457 0.910093 0.921957 0.929362   0.934476
 0.1142 0.887673 0.910324 0.922191 0.929597   0.934711
 0.1143 0.887887 0.910554 0.922425 0.929832   0.934946
 0.1144 0.888102 0.910784 0.922658 0.930066   0.935179
 0.1145 0.888316 0.911013 0.92289 0.930299   0.935412
 0.1146 0.88853 0.911241 0.923122 0.930531   0.935645
 0.1147 0.888743 0.911469 0.923353 0.930763   0.935876
 0.1148 0.888956 0.911697 0.923584 0.930994   0.936107
 0.1149 0.889168 0.911924 0.923814 0.931224   0.936337
 0.115 0.88938 0.91215 0.924043 0.931454   0.936566
 0.1151 0.889592 0.912376 0.924271 0.931683   0.936795
 0.1152 0.889803 0.912601 0.924499 0.931911   0.937022
 0.1153 0.890013 0.912826 0.924727 0.932139   0.93725
 0.1154 0.890224 0.91305 0.924953 0.932365   0.937476
 0.1155 0.890434 0.913274 0.92518 0.932592   0.937701
 0.1156 0.890643 0.913497 0.925405 0.932817   0.937926
 0.1157 0.890853 0.913719 0.92563 0.933042   0.93815
 0.1158 0.891061 0.913941 0.925854 0.933266   0.938374
 0.1159 0.89127 0.914163 0.926078 0.933489   0.938597
 0.116 0.891478 0.914384 0.926301 0.933712   0.938819
 0.1161 0.891685 0.914604 0.926523 0.933934   0.93904
 0.1162 0.891892 0.914824 0.926745 0.934156   0.93926
 0.1163 0.892099 0.915043 0.926966 0.934376   0.93948
 0.1164 0.892305 0.915262 0.927186 0.934597   0.939699
 0.1165 0.892511 0.91548 0.927406 0.934816   0.939918
 0.1166 0.892717 0.915698 0.927626 0.935035   0.940135
 0.1167 0.892922 0.915915 0.927844 0.935253   0.940352
 0.1168 0.893127 0.916132 0.928062 0.93547   0.940569
 0.1169 0.893331 0.916348 0.92828 0.935687   0.940784
 0.117 0.893535 0.916564 0.928497 0.935903   0.940999
 0.1171 0.893739 0.916779 0.928713 0.936118   0.941213
 0.1172 0.893942 0.916994 0.928929 0.936333   0.941427
 0.1173 0.894145 0.917208 0.929144 0.936547   0.94164
 0.1174 0.894348 0.917421 0.929358 0.936761   0.941852
 0.1175 0.89455 0.917634 0.929572 0.936974   0.942063
 0.1176 0.894751 0.917847 0.929785 0.937186   0.942274
 0.1177 0.894953 0.918059 0.929998 0.937397   0.942484
 0.1178 0.895154 0.91827 0.93021 0.937608   0.942693
 0.1179 0.895354 0.918481 0.930421 0.937818   0.942902
 0.118 0.895554 0.918691 0.930632 0.938028   0.94311
 0.1181 0.895754 0.918901 0.930843 0.938237   0.943317
 0.1182 0.895953 0.919111 0.931052 0.938445   0.943524
 0.1183 0.896152 0.91932 0.931261 0.938653   0.94373
 0.1184 0.896351 0.919528 0.93147 0.93886   0.943935
 0.1185 0.896549 0.919736 0.931678 0.939066   0.944139
 0.1186 0.896747 0.919943 0.931885 0.939272   0.944343
 0.1187 0.896945 0.92015 0.932092 0.939477   0.944547
 0.1188 0.897142 0.920356 0.932298 0.939682   0.944749
 0.1189 0.897339 0.920562 0.932504 0.939886   0.944951
 0.119 0.897535 0.920768 0.932709 0.940089   0.945152
 0.1191 0.897731 0.920972 0.932913 0.940291   0.945353
 0.1192 0.897926 0.921177 0.933117 0.940493   0.945553
 0.1193 0.898122 0.921381 0.933321 0.940695   0.945752
 0.1194 0.898317 0.921584 0.933523 0.940896   0.945951
 0.1195 0.898511 0.921787 0.933726 0.941096   0.946149
 0.1196 0.898705 0.921989 0.933927 0.941295   0.946346
 0.1197 0.898899 0.922191 0.934128 0.941494   0.946543
 0.1198 0.899092 0.922392 0.934329 0.941692   0.946739
 0.1199 0.899285 0.922593 0.934529 0.94189   0.946934
 0.12 0.899478 0.922793 0.934728 0.942087   0.947129
 0.1201 0.89967 0.922993 0.934927 0.942284   0.947323
 0.1202 0.899862 0.923193 0.935125 0.942479   0.947516
 0.1203 0.900054 0.923392 0.935323 0.942675   0.947709
 0.1204 0.900245 0.92359 0.93552 0.942869   0.947901
 0.1205 0.900436 0.923788 0.935716 0.943063   0.948092
 0.1206 0.900626 0.923985 0.935912 0.943257   0.948283
 0.1207 0.900816 0.924182 0.936108 0.94345   0.948474
 0.1208 0.901006 0.924379 0.936303 0.943642   0.948663
 0.1209 0.901195 0.924575 0.936497 0.943833   0.948852
 0.121 0.901384 0.92477 0.936691 0.944024   0.94904
 0.1211 0.901573 0.924965 0.936884 0.944215   0.949228
 0.1212 0.901761 0.92516 0.937077 0.944405   0.949415
 0.1213 0.901949 0.925354 0.937269 0.944594   0.949602
 0.1214 0.902136 0.925548 0.937461 0.944783   0.949788
 0.1215 0.902324 0.925741 0.937652 0.944971   0.949973
 0.1216 0.90251 0.925933 0.937842 0.945158   0.950157
 0.1217 0.902697 0.926126 0.938032 0.945345   0.950341
 0.1218 0.902883 0.926317 0.938222 0.945532   0.950525
 0.1219 0.903069 0.926508 0.938411 0.945717   0.950707
 0.122 0.903254 0.926699 0.938599 0.945902   0.95089
 0.1221 0.903439 0.926889 0.938787 0.946087   0.951071
 0.1222 0.903624 0.927079 0.938974 0.946271   0.951252
 0.1223 0.903808 0.927269 0.939161 0.946455   0.951432
 0.1224 0.903992 0.927457 0.939347 0.946637   0.951612
 0.1225 0.904176 0.927646 0.939533 0.94682   0.951791
 0.1226 0.904359 0.927834 0.939718 0.947001   0.95197
 0.1227 0.904542 0.928021 0.939903 0.947183   0.952148
 0.1228 0.904725 0.928208 0.940087 0.947363   0.952325
 0.1229 0.904907 0.928395 0.940271 0.947543   0.952502
 0.123 0.905089 0.928581 0.940454 0.947723   0.952678
 0.1231 0.90527 0.928767 0.940637 0.947902   0.952853
 0.1232 0.905451 0.928952 0.940819 0.94808   0.953028
 0.1233 0.905632 0.929137 0.941 0.948258   0.953203
 0.1234 0.905813 0.929321 0.941181 0.948435   0.953376
 0.1235 0.905993 0.929505 0.941362 0.948612   0.95355
 0.1236 0.906173 0.929688 0.941542 0.948788   0.953722
 0.1237 0.906352 0.929871 0.941721 0.948963   0.953894
 0.1238 0.906531 0.930053 0.9419 0.949138 0.954066
  0.1239 0.90671 0.930235 0.942079 0.949313 0.954237
 0.124   0.906888 0.930417 0.942257 0.949487 0.954407
 0.1241   0.907067 0.930598 0.942434 0.94966 0.954577
 0.1242 0.907244   0.930779 0.942611 0.949833 0.954746
 0.1243 0.907422   0.930959 0.942788 0.950005 0.954914
 0.1244 0.907599   0.931139 0.942963 0.950177 0.955082
 0.1245 0.907776   0.931318 0.943139 0.950348 0.95525
 0.1246 0.907952 0.931497   0.943314 0.950519 0.955416
 0.1247 0.908128 0.931675   0.943488 0.950689 0.955583
 0.1248 0.908304 0.931853   0.943662 0.950859 0.955748
 0.1249 0.908479 0.932031   0.943836 0.951028 0.955914
 0.125 0.908654 0.932208 0.944009   0.951196 0.956078
 0.1251 0.908829 0.932385 0.944181   0.951364 0.956242
 0.1252 0.909003 0.932561 0.944353   0.951532 0.956406
 0.1253 0.909177 0.932737 0.944524   0.951699 0.956569
 0.1254 0.909351 0.932912 0.944695   0.951865 0.956731
 0.1255 0.909524 0.933087 0.944866   0.952031 0.956893
 0.1256 0.909697 0.933262 0.945036   0.952196 0.957054
 0.1257 0.90987 0.933436 0.945205 0.952361   0.957215
 0.1258 0.910042 0.933609 0.945374 0.952525   0.957375
 0.1259 0.910215 0.933783 0.945543 0.952689   0.957535
 0.126 0.910386 0.933955 0.945711 0.952852   0.957694
 0.1261 0.910558 0.934128 0.945878 0.953015   0.957852
 0.1262 0.910729 0.9343 0.946046 0.953177   0.95801
 0.1263 0.910899 0.934471 0.946212 0.953339   0.958168
 0.1264 0.91107 0.934642 0.946378 0.9535   0.958325
 0.1265 0.91124 0.934813 0.946544 0.953661   0.958481
 0.1266 0.91141 0.934983 0.946709 0.953821   0.958637
 0.1267 0.911579 0.935153 0.946874 0.953981   0.958792
 0.1268 0.911748 0.935322 0.947038 0.95414   0.958947
 0.1269 0.911917 0.935491 0.947202 0.954298   0.959101
 0.127 0.912086 0.93566 0.947365 0.954457   0.959255
 0.1271 0.912254 0.935828 0.947528 0.954614   0.959408
 0.1272 0.912422 0.935995 0.94769 0.954771   0.959561
 0.1273 0.912589 0.936163 0.947852 0.954928   0.959713
 0.1274 0.912756 0.93633 0.948013 0.955084   0.959864
 0.1275 0.912923 0.936496 0.948174 0.95524   0.960016
 0.1276 0.91309 0.936662 0.948335 0.955395   0.960166
 0.1277 0.913256 0.936828 0.948495 0.955549   0.960316
 0.1278 0.913422 0.936993 0.948654 0.955704   0.960466
 0.1279 0.913587 0.937158 0.948813 0.955857   0.960615
 0.128 0.913753 0.937322 0.948972 0.95601   0.960763
 0.1281 0.913918 0.937486 0.94913 0.956163   0.960911
 0.1282 0.914082 0.93765 0.949288 0.956315   0.961059
 0.1283 0.914247 0.937813 0.949445 0.956467   0.961206
 0.1284 0.914411 0.937976 0.949602 0.956618   0.961352
 0.1285 0.914574 0.938138 0.949758 0.956769   0.961498
 0.1286 0.914738 0.9383 0.949914 0.956919   0.961644
 0.1287 0.914901 0.938461 0.950069 0.957069   0.961789
 0.1288 0.915064 0.938623 0.950224 0.957218   0.961933
 0.1289 0.915226 0.938783 0.950379 0.957367   0.962077
 0.129 0.915388 0.938944 0.950533 0.957515   0.96222
 0.1291 0.91555 0.939103 0.950687 0.957663   0.962363
 0.1292 0.915712 0.939263 0.95084 0.95781   0.962506
 0.1293 0.915873 0.939422 0.950993 0.957957   0.962648
 0.1294 0.916034 0.939581 0.951145 0.958104   0.962789
 0.1295 0.916194 0.939739 0.951297 0.95825   0.96293
 0.1296 0.916355 0.939897 0.951448 0.958395   0.963071
 0.1297 0.916515 0.940055 0.951599 0.95854   0.963211
 0.1298 0.916674 0.940212 0.95175 0.958685   0.96335
 0.1299 0.916834 0.940369 0.9519 0.958829   0.963489
 0.13 0.916993 0.940525 0.952049 0.958972   0.963628
 0.1301 0.917151 0.940681 0.952199 0.959116   0.963766
 0.1302 0.91731 0.940837 0.952347 0.959258   0.963904
 0.1303 0.917468 0.940992 0.952496 0.959401   0.964041
 0.1304 0.917626 0.941147 0.952644 0.959542   0.964177
 0.1305 0.917783 0.941301 0.952791 0.959684   0.964313
 0.1306 0.917941 0.941455 0.952938 0.959824   0.964449
 0.1307 0.918098 0.941609 0.953085 0.959965   0.964584
 0.1308 0.918254 0.941762 0.953231 0.960105   0.964719
 0.1309 0.918411 0.941915 0.953377 0.960244   0.964853
 0.131 0.918567 0.942067 0.953522 0.960383   0.964987
 0.1311 0.918722 0.942219 0.953667 0.960522   0.96512
 0.1312 0.918878 0.942371 0.953812 0.96066   0.965253
 0.1313 0.919033 0.942523 0.953956 0.960798   0.965386
 0.1314 0.919188 0.942674 0.954099 0.960935   0.965518
 0.1315 0.919342 0.942824 0.954243 0.961072   0.965649
 0.1316 0.919497 0.942974 0.954386 0.961208   0.96578
 0.1317 0.919651 0.943124 0.954528 0.961344   0.965911
 0.1318 0.919804 0.943274 0.95467 0.96148   0.966041
 0.1319 0.919958 0.943423 0.954811 0.961615   0.96617
 0.132 0.920111 0.943571 0.954953 0.961749   0.9663
 0.1321 0.920264 0.94372 0.955093 0.961883   0.966428
 0.1322 0.920416 0.943868 0.955234 0.962017   0.966557
 0.1323 0.920568 0.944015 0.955374 0.96215   0.966684
 0.1324 0.92072 0.944163 0.955513 0.962283   0.966812
 0.1325 0.920872 0.944309 0.955652 0.962416   0.966939
 0.1326 0.921023 0.944456 0.955791 0.962548   0.967065
 0.1327 0.921174 0.944602 0.955929 0.962679   0.967191
 0.1328 0.921325 0.944748 0.956067 0.96281   0.967317
 0.1329 0.921476 0.944893 0.956205 0.962941   0.967442
 0.133 0.921626 0.945038 0.956342 0.963071   0.967567
 0.1331 0.921776 0.945183 0.956478 0.963201   0.967691
 0.1332 0.921925 0.945327 0.956615 0.963331   0.967815
 0.1333 0.922075 0.945471 0.956751 0.96346   0.967938
 0.1334 0.922224 0.945615 0.956886 0.963588   0.968061
 0.1335 0.922372 0.945758 0.957021 0.963716   0.968184
 0.1336 0.922521 0.945901 0.957156 0.963844   0.968306
 0.1337 0.922669 0.946043 0.95729 0.963971   0.968427
 0.1338 0.922817 0.946185 0.957424 0.964098   0.968549
 0.1339 0.922965 0.946327 0.957557 0.964225   0.968669
 0.134 0.923112 0.946469 0.957691 0.964351   0.96879
 0.1341 0.923259 0.94661 0.957823 0.964477   0.96891
 0.1342 0.923406 0.94675 0.957956 0.964602   0.969029
 0.1343 0.923552 0.946891 0.958087 0.964727   0.969148
 0.1344 0.923699 0.947031 0.958219 0.964851   0.969267
 0.1345 0.923844 0.94717 0.95835 0.964975   0.969385
 0.1346 0.92399 0.94731 0.958481 0.965099   0.969503
 0.1347 0.924136 0.947448 0.958611 0.965222   0.96962
 0.1348 0.924281 0.947587 0.958741 0.965345   0.969737
 0.1349 0.924425 0.947725 0.958871 0.965467   0.969854
 0.135 0.92457 0.947863 0.959 0.965589   0.96997
 0.1351 0.924714 0.948001 0.959129 0.965711   0.970086
 0.1352 0.924858 0.948138 0.959257 0.965832   0.970201
 0.1353 0.925002 0.948275 0.959386 0.965953   0.970316
 0.1354 0.925145 0.948411 0.959513 0.966073   0.970431
 0.1355 0.925289 0.948547 0.959641 0.966193   0.970545
 0.1356 0.925431 0.948683 0.959768 0.966313   0.970658
 0.1357 0.925574 0.948819 0.959894 0.966432   0.970772
 0.1358 0.925716 0.948954 0.96002 0.966551   0.970885
 0.1359 0.925859 0.949089 0.960146 0.966669   0.970997
 0.136 0.926 0.949223 0.960272 0.966787   0.971109
 0.1361 0.926142 0.949357 0.960397 0.966905   0.971221
 0.1362 0.926283 0.949491 0.960521 0.967022   0.971332
 0.1363 0.926424 0.949624 0.960646 0.967139   0.971443
 0.1364 0.926565 0.949757 0.96077 0.967256   0.971554
 0.1365 0.926705 0.94989 0.960893 0.967372   0.971664
 0.1366 0.926846 0.950023 0.961017 0.967488   0.971773
 0.1367 0.926985 0.950155 0.961139 0.967603   0.971883
 0.1368 0.927125 0.950286 0.961262 0.967718   0.971992
 0.1369 0.927264 0.950418 0.961384 0.967833   0.9721
 0.137 0.927404 0.950549 0.961506 0.967947   0.972208
 0.1371 0.927542 0.95068 0.961627 0.968061   0.972316
 0.1372 0.927681 0.95081 0.961748 0.968174   0.972423
 0.1373 0.927819 0.95094 0.961869 0.968287   0.97253
 0.1374 0.927957 0.95107 0.961989 0.9684   0.972637
 0.1375 0.928095 0.951199 0.962109 0.968512   0.972743
 0.1376 0.928233 0.951328 0.962229 0.968624   0.972849
 0.1377 0.92837 0.951457 0.962348 0.968736   0.972954
 0.1378 0.928507 0.951586 0.962467 0.968847   0.973059
 0.1379 0.928644 0.951714 0.962586 0.968958   0.973164
 0.138 0.92878 0.951842 0.962704 0.969068   0.973268
 0.1381 0.928916 0.951969 0.962822 0.969178   0.973372
 0.1382 0.929052 0.952096 0.962939 0.969288   0.973476
 0.1383 0.929188 0.952223 0.963057 0.969398   0.973579
 0.1384 0.929324 0.95235 0.963173 0.969507   0.973682
 0.1385 0.929459 0.952476 0.96329 0.969615   0.973784
 0.1386 0.929594 0.952602 0.963406 0.969723   0.973887
 0.1387 0.929728 0.952727 0.963522 0.969831   0.973988
 0.1388 0.929863 0.952852 0.963637 0.969939   0.97409
 0.1389 0.929997 0.952977 0.963752 0.970046   0.974191
 0.139 0.930131 0.953102 0.963867 0.970153   0.974291
 0.1391 0.930264 0.953226 0.963981 0.97026   0.974391
 0.1392 0.930398 0.95335 0.964095 0.970366   0.974491
 0.1393 0.930531 0.953474 0.964209 0.970472   0.974591
 0.1394 0.930664 0.953597 0.964322 0.970577   0.97469
 0.1395 0.930796 0.95372 0.964436 0.970682   0.974789
 0.1396 0.930929 0.953843 0.964548 0.970787   0.974887
 0.1397 0.931061 0.953965 0.964661 0.970891   0.974985
 0.1398 0.931193 0.954087 0.964773 0.970995   0.975083
 0.1399 0.931324 0.954209 0.964884 0.971099   0.97518
 0.14 0.931456 0.95433 0.964996 0.971202   0.975277
 0.1401 0.931587 0.954452 0.965107 0.971305   0.975374
 0.1402 0.931718 0.954572 0.965217 0.971408   0.97547
 0.1403 0.931848 0.954693 0.965328 0.97151   0.975566
 0.1404 0.931979 0.954813 0.965438 0.971612   0.975662
 0.1405 0.932109 0.954933 0.965547 0.971714   0.975757
 0.1406 0.932238 0.955053 0.965657 0.971815   0.975852
 0.1407 0.932368 0.955172 0.965766 0.971916   0.975947
 0.1408 0.932497 0.955291 0.965875 0.972017   0.976041
 0.1409 0.932627 0.95541 0.965983 0.972117   0.976135
 0.141 0.932755 0.955528 0.966091 0.972217   0.976228
 0.1411 0.932884 0.955646 0.966199 0.972316   0.976322
 0.1412 0.933012 0.955764 0.966306 0.972416   0.976414
 0.1413 0.933141 0.955882 0.966413 0.972515   0.976507
 0.1414 0.933268 0.955999 0.96652 0.972613   0.976599
 0.1415 0.933396 0.956116 0.966626 0.972712   0.976691
 0.1416 0.933523 0.956232 0.966733 0.972809   0.976782
 0.1417 0.933651 0.956349 0.966838 0.972907   0.976874
 0.1418 0.933777 0.956465 0.966944 0.973004   0.976965
 0.1419 0.933904 0.95658 0.967049 0.973101   0.977055
 0.142 0.934031 0.956696 0.967154 0.973198   0.977145
 0.1421 0.934157 0.956811 0.967258 0.973294   0.977235
 0.1422 0.934283 0.956926 0.967363 0.97339   0.977325
 0.1423 0.934408 0.95704 0.967467 0.973486   0.977414
 0.1424 0.934534 0.957154 0.96757 0.973581   0.977503
 0.1425 0.934659 0.957268 0.967673 0.973676   0.977591
 0.1426 0.934784 0.957382 0.967776 0.973771   0.977679
 0.1427 0.934909 0.957495 0.967879 0.973865   0.977767
 0.1428 0.935033 0.957608 0.967981 0.973959   0.977855
 0.1429 0.935158 0.957721 0.968084 0.974053   0.977942
 0.143 0.935282 0.957834 0.968185 0.974147   0.978029
 0.1431 0.935405 0.957946 0.968287 0.97424   0.978116
 0.1432 0.935529 0.958058 0.968388 0.974332   0.978202
 0.1433 0.935652 0.958169 0.968489 0.974425   0.978288
 0.1434 0.935775 0.958281 0.968589 0.974517   0.978374
 0.1435 0.935898 0.958392 0.968689 0.974609   0.978459
 0.1436 0.936021 0.958503 0.968789 0.9747   0.978544
 0.1437 0.936143 0.958613 0.968889 0.974792   0.978629
 0.1438 0.936265 0.958723 0.968988 0.974883   0.978713
 0.1439 0.936387 0.958833 0.969087 0.974973   0.978797
 0.144 0.936509 0.958943 0.969186 0.975064   0.978881
 0.1441 0.93663 0.959052 0.969284 0.975154   0.978965
 0.1442 0.936751 0.959161 0.969382 0.975243   0.979048
 0.1443 0.936872 0.95927 0.96948 0.975333   0.979131
 0.1444 0.936993 0.959379 0.969578 0.975422   0.979213
 0.1445 0.937114 0.959487 0.969675 0.975511   0.979295
 0.1446 0.937234 0.959595 0.969772 0.975599   0.979377
 0.1447 0.937354 0.959703 0.969869 0.975687   0.979459
 0.1448 0.937474 0.95981 0.969965 0.975775   0.97954
 0.1449 0.937593 0.959917 0.970061 0.975863   0.979621
 0.145 0.937713 0.960024 0.970157 0.97595   0.979702
 0.1451 0.937832 0.960131 0.970252 0.976037   0.979782
 0.1452 0.937951 0.960237 0.970347 0.976124   0.979863
 0.1453 0.938069 0.960343 0.970442 0.97621   0.979942
 0.1454 0.938188 0.960449 0.970537 0.976296   0.980022
 0.1455 0.938306 0.960554 0.970631 0.976382   0.980101
 0.1456 0.938424 0.96066 0.970725 0.976468   0.98018
 0.1457 0.938542 0.960765 0.970819 0.976553   0.980259
 0.1458 0.938659 0.960869 0.970912 0.976638   0.980337
 0.1459 0.938777 0.960974 0.971006 0.976722   0.980415
 0.146 0.938894 0.961078 0.971099 0.976807   0.980493
 0.1461 0.939011 0.961182 0.971191 0.976891   0.980571
 0.1462 0.939127 0.961285 0.971283 0.976975   0.980648
 0.1463 0.939244 0.961389 0.971376 0.977058   0.980725
 0.1464 0.93936 0.961492 0.971467 0.977141   0.980801
 0.1465 0.939476 0.961595 0.971559 0.977224   0.980878
 0.1466 0.939592 0.961697 0.97165 0.977307   0.980954
 0.1467 0.939707 0.9618 0.971741 0.977389   0.98103
 0.1468 0.939823 0.961902 0.971832 0.977471   0.981105
 0.1469 0.939938 0.962003 0.971922 0.977553   0.98118
 0.147 0.940053 0.962105 0.972012 0.977635   0.981255
 0.1471 0.940167 0.962206 0.972102 0.977716   0.98133
 0.1472 0.940282 0.962307 0.972192 0.977797   0.981404
 0.1473 0.940396 0.962408 0.972281 0.977878   0.981479
 0.1474 0.94051 0.962508 0.97237 0.977958 0.981552
  0.1475 0.940624 0.962609 0.972459 0.978038 0.981626
 0.1476   0.940737 0.962708 0.972547 0.978118 0.981699
 0.1477   0.940851 0.962808 0.972635 0.978198 0.981772
 0.1478   0.940964 0.962908 0.972723 0.978277 0.981845
 0.1479   0.941077 0.963007 0.972811 0.978356 0.981918
 0.148 0.941189   0.963106 0.972898 0.978435 0.98199
 0.1481 0.941302   0.963204 0.972985 0.978513 0.982062
 0.1482 0.941414   0.963303 0.973072 0.978592 0.982133
 0.1483 0.941526   0.963401 0.973159 0.97867 0.982205
 0.1484 0.941638 0.963499   0.973245 0.978747 0.982276
 0.1485 0.94175 0.963597   0.973331 0.978825 0.982347
 0.1486 0.941861 0.963694   0.973417 0.978902 0.982417
 0.1487 0.941972 0.963791   0.973503 0.978979 0.982488
 0.1488 0.942083 0.963888   0.973588 0.979055 0.982558
 0.1489 0.942194 0.963985   0.973673 0.979132 0.982627
 0.149 0.942305 0.964081 0.973758   0.979208 0.982697
 0.1491 0.942415 0.964177 0.973842   0.979284 0.982766
 0.1492 0.942525 0.964273 0.973926   0.979359 0.982835
 0.1493 0.942635 0.964369 0.97401 0.979435   0.982904
 0.1494 0.942745 0.964464 0.974094 0.97951   0.982973
 0.1495 0.942854 0.964559 0.974178 0.979585   0.983041
 0.1496 0.942964 0.964654 0.974261 0.979659   0.983109
 0.1497 0.943073 0.964749 0.974344 0.979734   0.983177
 0.1498 0.943182 0.964843 0.974427 0.979808   0.983244
 0.1499 0.94329 0.964938 0.974509 0.979881   0.983311
 0.15 0.943399 0.965032 0.974591 0.979955   0.983378
 0.1501 0.943507 0.965125 0.974673 0.980028   0.983445
 0.1502 0.943615 0.965219 0.974755 0.980101   0.983511
 0.1503 0.943723 0.965312 0.974836 0.980174   0.983578
 0.1504 0.94383 0.965405 0.974917 0.980247   0.983644
 0.1505 0.943938 0.965498 0.974998 0.980319   0.983709
 0.1506 0.944045 0.96559 0.975079 0.980391   0.983775
 0.1507 0.944152 0.965683 0.97516 0.980463   0.98384
 0.1508 0.944259 0.965775 0.97524 0.980534   0.983905
 0.1509 0.944366 0.965866 0.97532 0.980605   0.98397
 0.151 0.944472 0.965958 0.975399 0.980676   0.984034
 0.1511 0.944578 0.966049 0.975479 0.980747   0.984098
 0.1512 0.944684 0.96614 0.975558 0.980818   0.984162
 0.1513 0.94479 0.966231 0.975637 0.980888   0.984226
 0.1514 0.944896 0.966322 0.975716 0.980958   0.98429
 0.1515 0.945001 0.966412 0.975794 0.981028   0.984353
 0.1516 0.945106 0.966502 0.975873 0.981098   0.984416
 0.1517 0.945211 0.966592 0.975951 0.981167   0.984479
 0.1518 0.945316 0.966682 0.976028 0.981236   0.984541
 0.1519 0.945421 0.966771 0.976106 0.981305   0.984604
 0.152 0.945525 0.96686 0.976183 0.981373   0.984666
 0.1521 0.945629 0.966949 0.97626 0.981442   0.984728
 0.1522 0.945733 0.967038 0.976337 0.98151   0.984789
 0.1523 0.945837 0.967127 0.976414 0.981578   0.984851
 0.1524 0.94594 0.967215 0.97649 0.981646   0.984912
 0.1525 0.946044 0.967303 0.976566 0.981713   0.984973
 0.1526 0.946147 0.967391 0.976642 0.98178   0.985033
 0.1527 0.94625 0.967478 0.976718 0.981847   0.985094
 0.1528 0.946353 0.967566 0.976793 0.981914   0.985154
 0.1529 0.946456 0.967653 0.976868 0.98198   0.985214
 0.153 0.946558 0.96774 0.976943 0.982047   0.985274
 0.1531 0.94666 0.967827 0.977018 0.982113   0.985333
 0.1532 0.946762 0.967913 0.977092 0.982178   0.985393
 0.1533 0.946864 0.967999 0.977167 0.982244   0.985452
 0.1534 0.946966 0.968085 0.977241 0.982309   0.98551
 0.1535 0.947067 0.968171 0.977315 0.982375   0.985569
 0.1536 0.947168 0.968257 0.977388 0.982439   0.985628
 0.1537 0.947269 0.968342 0.977461 0.982504   0.985686
 0.1538 0.94737 0.968427 0.977535 0.982569   0.985744
 0.1539 0.947471 0.968512 0.977607 0.982633   0.985801
 0.154 0.947571 0.968597 0.97768 0.982697   0.985859
 0.1541 0.947672 0.968681 0.977753 0.982761   0.985916
 0.1542 0.947772 0.968765 0.977825 0.982824   0.985973
 0.1543 0.947872 0.968849 0.977897 0.982887   0.98603
 0.1544 0.947971 0.968933 0.977968 0.982951   0.986087
 0.1545 0.948071 0.969017 0.97804 0.983013   0.986143
 0.1546 0.94817 0.9691 0.978111 0.983076   0.9862
 0.1547 0.948269 0.969183 0.978182 0.983139   0.986256
 0.1548 0.948368 0.969266 0.978253 0.983201   0.986311
 0.1549 0.948467 0.969349 0.978324 0.983263   0.986367
 0.155 0.948566 0.969432 0.978394 0.983325   0.986422
 0.1551 0.948664 0.969514 0.978465 0.983386   0.986477
 0.1552 0.948762 0.969596 0.978535 0.983448   0.986532
 0.1553 0.94886 0.969678 0.978604 0.983509   0.986587
 0.1554 0.948958 0.96976 0.978674 0.98357   0.986642
 0.1555 0.949056 0.969841 0.978743 0.98363   0.986696
 0.1556 0.949153 0.969922 0.978813 0.983691   0.98675
 0.1557 0.94925 0.970003 0.978881 0.983751   0.986804
 0.1558 0.949347 0.970084 0.97895 0.983811   0.986858
 0.1559 0.949444 0.970165 0.979019 0.983871   0.986911
 0.156 0.949541 0.970245 0.979087 0.983931   0.986964
 0.1561 0.949637 0.970325 0.979155 0.98399   0.987017
 0.1562 0.949734 0.970405 0.979223 0.984049   0.98707
 0.1563 0.94983 0.970485 0.979291 0.984108   0.987123
 0.1564 0.949926 0.970564 0.979358 0.984167   0.987176
 0.1565 0.950022 0.970644 0.979425 0.984226   0.987228
 0.1566 0.950117 0.970723 0.979492 0.984284   0.98728
 0.1567 0.950213 0.970802 0.979559 0.984343   0.987332
 0.1568 0.950308 0.970881 0.979626 0.984401   0.987383
 0.1569 0.950403 0.970959 0.979692 0.984458   0.987435
 0.157 0.950498 0.971037 0.979758 0.984516   0.987486
 0.1571 0.950592 0.971116 0.979824 0.984573   0.987537
 0.1572 0.950687 0.971194 0.97989 0.984631   0.987588
 0.1573 0.950781 0.971271 0.979956 0.984688   0.987639
 0.1574 0.950875 0.971349 0.980021 0.984744   0.987689
 0.1575 0.950969 0.971426 0.980086 0.984801   0.987739
 0.1576 0.951063 0.971503 0.980151 0.984857   0.98779
 0.1577 0.951157 0.97158 0.980216 0.984914   0.987839
 0.1578 0.95125 0.971657 0.98028 0.98497   0.987889
 0.1579 0.951343 0.971733 0.980345 0.985025   0.987939
 0.158 0.951436 0.97181 0.980409 0.985081   0.987988
 0.1581 0.951529 0.971886 0.980473 0.985136   0.988037
 0.1582 0.951622 0.971962 0.980537 0.985192   0.988086
 0.1583 0.951715 0.972037 0.9806 0.985247   0.988135
 0.1584 0.951807 0.972113 0.980664 0.985302   0.988183
 0.1585 0.951899 0.972188 0.980727 0.985356   0.988232
 0.1586 0.951991 0.972263 0.98079 0.985411   0.98828
 0.1587 0.952083 0.972338 0.980852 0.985465   0.988328
 0.1588 0.952175 0.972413 0.980915 0.985519   0.988376
 0.1589 0.952266 0.972487 0.980977 0.985573   0.988423
 0.159 0.952357 0.972562 0.98104 0.985626   0.988471
 0.1591 0.952448 0.972636 0.981102 0.98568   0.988518
 0.1592 0.952539 0.97271 0.981163 0.985733   0.988565
 0.1593 0.95263 0.972783 0.981225 0.985786   0.988612
 0.1594 0.952721 0.972857 0.981286 0.985839   0.988659
 0.1595 0.952811 0.97293 0.981348 0.985892   0.988705
 0.1596 0.952901 0.973004 0.981409 0.985945   0.988752
 0.1597 0.952992 0.973077 0.981469 0.985997   0.988798
 0.1598 0.953081 0.973149 0.98153 0.986049   0.988844
 0.1599 0.953171 0.973222 0.981591 0.986101   0.98889
 0.16 0.953261 0.973294 0.981651 0.986153   0.988935
 0.1601 0.95335 0.973367 0.981711 0.986204   0.988981
 0.1602 0.953439 0.973439 0.981771 0.986256   0.989026
 0.1603 0.953528 0.97351 0.981831 0.986307   0.989071
 0.1604 0.953617 0.973582 0.98189 0.986358   0.989116
 0.1605 0.953706 0.973654 0.981949 0.986409   0.989161
 0.1606 0.953795 0.973725 0.982008 0.98646   0.989205
 0.1607 0.953883 0.973796 0.982067 0.98651   0.98925
 0.1608 0.953971 0.973867 0.982126 0.986561   0.989294
 0.1609 0.954059 0.973938 0.982185 0.986611   0.989338
 0.161 0.954147 0.974008 0.982243 0.986661   0.989382
 0.1611 0.954235 0.974078 0.982301 0.986711   0.989426
 0.1612 0.954322 0.974149 0.982359 0.98676   0.989469
 0.1613 0.95441 0.974219 0.982417 0.98681   0.989513
 0.1614 0.954497 0.974288 0.982475 0.986859   0.989556
 0.1615 0.954584 0.974358 0.982532 0.986908   0.989599
 0.1616 0.954671 0.974427 0.98259 0.986957   0.989642
 0.1617 0.954757 0.974497 0.982647 0.987006   0.989684
 0.1618 0.954844 0.974566 0.982704 0.987055   0.989727
 0.1619 0.95493 0.974635 0.982761 0.987103   0.989769
 0.162 0.955017 0.974703 0.982817 0.987151   0.989812
 0.1621 0.955103 0.974772 0.982874 0.987199   0.989854
 0.1622 0.955188 0.97484 0.98293 0.987247   0.989895
 0.1623 0.955274 0.974908 0.982986 0.987295   0.989937
 0.1624 0.95536 0.974976 0.983042 0.987343   0.989979
 0.1625 0.955445 0.975044 0.983098 0.98739   0.99002
 0.1626 0.95553 0.975112 0.983153 0.987437   0.990061
 0.1627 0.955615 0.975179 0.983208 0.987484   0.990102
 0.1628 0.9557 0.975246 0.983264 0.987531   0.990143
 0.1629 0.955785 0.975314 0.983319 0.987578   0.990184
 0.163 0.95587 0.97538 0.983373 0.987624   0.990225
 0.1631 0.955954 0.975447 0.983428 0.987671   0.990265
 0.1632 0.956038 0.975514 0.983483 0.987717   0.990305
 0.1633 0.956122 0.97558 0.983537 0.987763   0.990345
 0.1634 0.956206 0.975646 0.983591 0.987809   0.990385
 0.1635 0.95629 0.975712 0.983645 0.987855   0.990425
 0.1636 0.956374 0.975778 0.983699 0.9879   0.990465
 0.1637 0.956457 0.975844 0.983753 0.987946   0.990504
 0.1638 0.95654 0.97591 0.983806 0.987991   0.990544
 0.1639 0.956623 0.975975 0.983859 0.988036   0.990583
 0.164 0.956706 0.97604 0.983912 0.988081   0.990622
 0.1641 0.956789 0.976105 0.983965 0.988126   0.990661
 0.1642 0.956872 0.97617 0.984018 0.98817   0.990699
 0.1643 0.956954 0.976235 0.984071 0.988215   0.990738
 0.1644 0.957037 0.976299 0.984123 0.988259   0.990776
 0.1645 0.957119 0.976363 0.984176 0.988303   0.990815
 0.1646 0.957201 0.976428 0.984228 0.988347   0.990853
 0.1647 0.957283 0.976492 0.98428 0.988391   0.990891
 0.1648 0.957364 0.976555 0.984331 0.988435   0.990928
 0.1649 0.957446 0.976619 0.984383 0.988478   0.990966
 0.165 0.957527 0.976683 0.984435 0.988521   0.991004
 0.1651 0.957609 0.976746 0.984486 0.988565   0.991041
 0.1652 0.95769 0.976809 0.984537 0.988608   0.991078
 0.1653 0.957771 0.976872 0.984588 0.98865   0.991115
 0.1654 0.957851 0.976935 0.984639 0.988693   0.991152
 0.1655 0.957932 0.976997 0.98469 0.988736   0.991189
 0.1656 0.958012 0.97706 0.98474 0.988778   0.991226
 0.1657 0.958093 0.977122 0.98479 0.98882   0.991262
 0.1658 0.958173 0.977184 0.984841 0.988862   0.991298
 0.1659 0.958253 0.977246 0.984891 0.988904   0.991335
 0.166 0.958333 0.977308 0.98494 0.988946   0.991371
 0.1661 0.958412 0.97737 0.98499 0.988988   0.991406
 0.1662 0.958492 0.977431 0.98504 0.989029   0.991442
 0.1663 0.958571 0.977493 0.985089 0.989071   0.991478
 0.1664 0.958651 0.977554 0.985138 0.989112   0.991513
 0.1665 0.95873 0.977615 0.985187 0.989153   0.991549
 0.1666 0.958809 0.977676 0.985236 0.989194   0.991584
 0.1667 0.958887 0.977737 0.985285 0.989235   0.991619
 0.1668 0.958966 0.977797 0.985334 0.989275   0.991654
 0.1669 0.959045 0.977857 0.985382 0.989316   0.991689
 0.167 0.959123 0.977918 0.985431 0.989356   0.991723
 0.1671 0.959201 0.977978 0.985479 0.989396   0.991758
 0.1672 0.959279 0.978038 0.985527 0.989436   0.991792
 0.1673 0.959357 0.978097 0.985575 0.989476   0.991826
 0.1674 0.959435 0.978157 0.985622 0.989516   0.991861
 0.1675 0.959512 0.978216 0.98567 0.989556   0.991895
 0.1676 0.95959 0.978276 0.985717 0.989595   0.991928
 0.1677 0.959667 0.978335 0.985765 0.989634   0.991962
 0.1678 0.959744 0.978394 0.985812 0.989674   0.991996
 0.1679 0.959821 0.978453 0.985859 0.989713   0.992029
 0.168 0.959898 0.978511 0.985905 0.989751   0.992062
 0.1681 0.959975 0.97857 0.985952 0.98979   0.992096
 0.1682 0.960051 0.978628 0.985999 0.989829   0.992129
 0.1683 0.960128 0.978686 0.986045 0.989867   0.992161
 0.1684 0.960204 0.978744 0.986091 0.989906   0.992194
 0.1685 0.96028 0.978802 0.986137 0.989944   0.992227
 0.1686 0.960356 0.97886 0.986183 0.989982   0.992259
 0.1687 0.960432 0.978917 0.986229 0.99002   0.992292
 0.1688 0.960508 0.978975 0.986274 0.990058   0.992324
 0.1689 0.960583 0.979032 0.98632 0.990095   0.992356
 0.169 0.960658 0.979089 0.986365 0.990133   0.992388
 0.1691 0.960734 0.979146 0.98641 0.99017   0.99242
 0.1692 0.960809 0.979203 0.986455 0.990207   0.992452
 0.1693 0.960884 0.97926 0.9865 0.990244   0.992483
 0.1694 0.960959 0.979316 0.986545 0.990281   0.992515
 0.1695 0.961033 0.979373 0.98659 0.990318   0.992546
 0.1696 0.961108 0.979429 0.986634 0.990355   0.992577
 0.1697 0.961182 0.979485 0.986679 0.990392   0.992609
 0.1698 0.961256 0.979541 0.986723 0.990428   0.99264
 0.1699 0.961331 0.979597 0.986767 0.990464   0.99267
 0.17 0.961404 0.979652 0.986811 0.9905   0.992701
 0.1701 0.961478 0.979708 0.986854 0.990536   0.992732
 0.1702 0.961552 0.979763 0.986898 0.990572   0.992762
 0.1703 0.961625 0.979818 0.986942 0.990608   0.992793
 0.1704 0.961699 0.979873 0.986985 0.990644   0.992823
 0.1705 0.961772 0.979928 0.987028 0.990679   0.992853
 0.1706 0.961845 0.979983 0.987071 0.990715   0.992883
 0.1707 0.961918 0.980037 0.987114 0.99075   0.992913
 0.1708 0.961991 0.980092 0.987157 0.990785   0.992943
 0.1709 0.962064 0.980146 0.9872 0.99082   0.992972
 0.171 0.962136 0.9802 0.987242 0.990855   0.993002
 0.1711 0.962209 0.980254 0.987285 0.99089   0.993031
 0.1712 0.962281 0.980308 0.987327 0.990924   0.993061
 0.1713 0.962353 0.980362 0.987369 0.990959   0.99309
 0.1714 0.962425 0.980416 0.987411 0.990993   0.993119
 0.1715 0.962497 0.980469 0.987453 0.991028   0.993148
 0.1716 0.962569 0.980522 0.987494 0.991062   0.993177
 0.1717 0.96264 0.980576 0.987536 0.991096   0.993205
 0.1718 0.962712 0.980629 0.987578 0.99113   0.993234
 0.1719 0.962783 0.980681 0.987619 0.991163   0.993262
 0.172 0.962854 0.980734 0.98766 0.991197   0.993291
 0.1721 0.962925 0.980787 0.987701 0.99123   0.993319
 0.1722 0.962996 0.980839 0.987742 0.991264   0.993347
 0.1723 0.963067 0.980892 0.987783 0.991297   0.993375
 0.1724 0.963138 0.980944 0.987823 0.99133   0.993403
 0.1725 0.963208 0.980996 0.987864 0.991363   0.993431
 0.1726 0.963279 0.981048 0.987904 0.991396   0.993459
 0.1727 0.963349 0.9811 0.987945 0.991429   0.993486
 0.1728 0.963419 0.981151 0.987985 0.991462   0.993514
 0.1729 0.963489 0.981203 0.988025 0.991494   0.993541
 0.173 0.963559 0.981254 0.988065 0.991527   0.993568
 0.1731 0.963628 0.981305 0.988104 0.991559   0.993595
 0.1732 0.963698 0.981356 0.988144 0.991591   0.993622
 0.1733 0.963767 0.981407 0.988184 0.991623   0.993649
 0.1734 0.963837 0.981458 0.988223 0.991655   0.993676
 0.1735 0.963906 0.981509 0.988262 0.991687   0.993703
 0.1736 0.963975 0.981559 0.988301 0.991719   0.993729
 0.1737 0.964044 0.98161 0.98834 0.99175   0.993756
 0.1738 0.964113 0.98166 0.988379 0.991782   0.993782
 0.1739 0.964181 0.98171 0.988418 0.991813   0.993809
 0.174 0.96425 0.98176 0.988457 0.991844   0.993835
 0.1741 0.964318 0.98181 0.988495 0.991876   0.993861
 0.1742 0.964386 0.98186 0.988533 0.991907   0.993887
 0.1743 0.964454 0.981909 0.988572 0.991937   0.993913
 0.1744 0.964522 0.981959 0.98861 0.991968   0.993938
 0.1745 0.96459 0.982008 0.988648 0.991999   0.993964
 0.1746 0.964658 0.982058 0.988686 0.99203   0.99399
 0.1747 0.964726 0.982107 0.988723 0.99206   0.994015
 0.1748 0.964793 0.982156 0.988761 0.99209   0.99404
 0.1749 0.96486 0.982204 0.988799 0.992121   0.994066
 0.175 0.964928 0.982253 0.988836 0.992151   0.994091
 0.1751 0.964995 0.982302 0.988873 0.992181   0.994116
 0.1752 0.965062 0.98235 0.98891 0.992211   0.994141
 0.1753 0.965129 0.982398 0.988947 0.99224   0.994166
 0.1754 0.965195 0.982447 0.988984 0.99227   0.99419
 0.1755 0.965262 0.982495 0.989021 0.9923   0.994215
 0.1756 0.965328 0.982543 0.989058 0.992329   0.994239
 0.1757 0.965395 0.98259 0.989094 0.992359   0.994264
 0.1758 0.965461 0.982638 0.989131 0.992388   0.994288
 0.1759 0.965527 0.982686 0.989167 0.992417   0.994312
 0.176 0.965593 0.982733 0.989203 0.992446   0.994337
 0.1761 0.965659 0.98278 0.98924 0.992475   0.994361
 0.1762 0.965724 0.982827 0.989275 0.992504   0.994384
 0.1763 0.96579 0.982874 0.989311 0.992533   0.994408
 0.1764 0.965855 0.982921 0.989347 0.992561   0.994432
 0.1765 0.965921 0.982968 0.989383 0.99259   0.994456
 0.1766 0.965986 0.983015 0.989418 0.992618   0.994479
 0.1767 0.966051 0.983061 0.989454 0.992646   0.994503
 0.1768 0.966116 0.983108 0.989489 0.992675   0.994526
 0.1769 0.966181 0.983154 0.989524 0.992703   0.994549
 0.177 0.966245 0.9832 0.989559 0.992731   0.994572
 0.1771 0.96631 0.983246 0.989594 0.992759   0.994596
 0.1772 0.966374 0.983292 0.989629 0.992786   0.994619
 0.1773 0.966439 0.983338 0.989664 0.992814   0.994641
 0.1774 0.966503 0.983384 0.989698 0.992842   0.994664
 0.1775 0.966567 0.983429 0.989733 0.992869   0.994687
 0.1776 0.966631 0.983475 0.989767 0.992896   0.99471
 0.1777 0.966695 0.98352 0.989801 0.992924   0.994732
 0.1778 0.966758 0.983565 0.989836 0.992951   0.994754
 0.1779 0.966822 0.98361 0.98987 0.992978   0.994777
 0.178 0.966885 0.983655 0.989904 0.993005   0.994799
 0.1781 0.966949 0.9837 0.989937 0.993032   0.994821
 0.1782 0.967012 0.983745 0.989971 0.993059   0.994843
 0.1783 0.967075 0.983789 0.990005 0.993085   0.994865
 0.1784 0.967138 0.983834 0.990038 0.993112   0.994887
 0.1785 0.967201 0.983878 0.990072 0.993138   0.994909
 0.1786 0.967263 0.983922 0.990105 0.993165   0.994931
 0.1787 0.967326 0.983967 0.990138 0.993191   0.994952
 0.1788 0.967389 0.984011 0.990171 0.993217   0.994974
 0.1789 0.967451 0.984054 0.990204 0.993243   0.994995
 0.179 0.967513 0.984098 0.990237 0.993269   0.995017
 0.1791 0.967575 0.984142 0.99027 0.993295   0.995038
 0.1792 0.967637 0.984185 0.990302 0.993321   0.995059
 0.1793 0.967699 0.984229 0.990335 0.993347   0.99508
 0.1794 0.967761 0.984272 0.990367 0.993372   0.995101
 0.1795 0.967823 0.984315 0.9904 0.993398   0.995122
 0.1796 0.967884 0.984358 0.990432 0.993423   0.995143
 0.1797 0.967946 0.984401 0.990464 0.993449   0.995164
 0.1798 0.968007 0.984444 0.990496 0.993474   0.995184
 0.1799 0.968068 0.984487 0.990528 0.993499   0.995205
 0.18 0.968129 0.984529 0.99056 0.993524   0.995225
 0.1801 0.96819 0.984572 0.990592 0.993549   0.995246
 0.1802 0.968251 0.984614 0.990623 0.993574   0.995266
 0.1803 0.968312 0.984657 0.990655 0.993599   0.995286
 0.1804 0.968372 0.984699 0.990686 0.993623   0.995306
 0.1805 0.968433 0.984741 0.990717 0.993648   0.995327
 0.1806 0.968493 0.984783 0.990749 0.993673   0.995347
 0.1807 0.968554 0.984824 0.99078 0.993697   0.995366
 0.1808 0.968614 0.984866 0.990811 0.993721   0.995386
 0.1809 0.968674 0.984908 0.990842 0.993745   0.995406
 0.181 0.968734 0.984949 0.990872 0.99377   0.995426
 0.1811 0.968793 0.984991 0.990903 0.993794   0.995445
 0.1812 0.968853 0.985032 0.990934 0.993818   0.995465
 0.1813 0.968913 0.985073 0.990964 0.993842   0.995484
 0.1814 0.968972 0.985114 0.990995 0.993865   0.995504
 0.1815 0.969031 0.985155 0.991025 0.993889   0.995523
 0.1816 0.969091 0.985196 0.991055 0.993913   0.995542
 0.1817 0.96915 0.985236 0.991085 0.993936   0.995561
 0.1818 0.969209 0.985277 0.991115 0.99396   0.99558
 0.1819 0.969268 0.985318 0.991145 0.993983   0.995599
 0.182 0.969327 0.985358 0.991175 0.994006   0.995618
 0.1821 0.969385 0.985398 0.991205 0.994029   0.995637
 0.1822 0.969444 0.985438 0.991234 0.994052   0.995655
 0.1823 0.969502 0.985478 0.991264 0.994075   0.995674
 0.1824 0.969561 0.985518 0.991293 0.994098   0.995693
 0.1825 0.969619 0.985558 0.991322 0.994121   0.995711
 0.1826 0.969677 0.985598 0.991352 0.994144   0.99573
 0.1827 0.969735 0.985638 0.991381 0.994167   0.995748
 0.1828 0.969793 0.985677 0.99141 0.994189   0.995766
 0.1829 0.96985 0.985717 0.991439 0.994212   0.995784
 0.183 0.969908 0.985756 0.991468 0.994234   0.995803
 0.1831 0.969966 0.985795 0.991496 0.994256   0.995821
 0.1832 0.970023 0.985834 0.991525 0.994279   0.995839
 0.1833 0.97008 0.985873 0.991554 0.994301   0.995856
 0.1834 0.970138 0.985912 0.991582 0.994323   0.995874
 0.1835 0.970195 0.985951 0.991611 0.994345   0.995892
 0.1836 0.970252 0.985989 0.991639 0.994367   0.99591
 0.1837 0.970309 0.986028 0.991667 0.994389   0.995927
 0.1838 0.970366 0.986067 0.991695 0.99441   0.995945
 0.1839 0.970422 0.986105 0.991723 0.994432   0.995962
 0.184 0.970479 0.986143 0.991751 0.994454   0.99598
 0.1841 0.970535 0.986181 0.991779 0.994475   0.995997
 0.1842 0.970592 0.986219 0.991807 0.994496   0.996014
 0.1843 0.970648 0.986257 0.991834 0.994518   0.996031
 0.1844 0.970704 0.986295 0.991862 0.994539   0.996048
 0.1845 0.97076 0.986333 0.991889 0.99456   0.996065
 0.1846 0.970816 0.986371 0.991917 0.994581   0.996082
 0.1847 0.970872 0.986408 0.991944 0.994602   0.996099
 0.1848 0.970927 0.986446 0.991971 0.994623   0.996116
 0.1849 0.970983 0.986483 0.991998 0.994644   0.996133
 0.185 0.971039 0.98652 0.992025 0.994665   0.996149
 0.1851 0.971094 0.986557 0.992052 0.994686   0.996166
 0.1852 0.971149 0.986594 0.992079 0.994706   0.996183
 0.1853 0.971204 0.986631 0.992106 0.994727   0.996199
 0.1854 0.97126 0.986668 0.992133 0.994747   0.996215
 0.1855 0.971314 0.986705 0.992159 0.994768   0.996232
 0.1856 0.971369 0.986742 0.992186 0.994788   0.996248
 0.1857 0.971424 0.986778 0.992212 0.994808   0.996264
 0.1858 0.971479 0.986815 0.992238 0.994829   0.99628
 0.1859 0.971533 0.986851 0.992265 0.994849   0.996296
 0.186 0.971588 0.986887 0.992291 0.994869   0.996312
 0.1861 0.971642 0.986923 0.992317 0.994889   0.996328
 0.1862 0.971696 0.98696 0.992343 0.994909   0.996344
 0.1863 0.97175 0.986995 0.992369 0.994928   0.99636
 0.1864 0.971805 0.987031 0.992395 0.994948   0.996376
 0.1865 0.971858 0.987067 0.99242 0.994968   0.996391
 0.1866 0.971912 0.987103 0.992446 0.994987   0.996407
 0.1867 0.971966 0.987138 0.992472 0.995007   0.996423
 0.1868 0.97202 0.987174 0.992497 0.995026   0.996438
 0.1869 0.972073 0.987209 0.992522 0.995046   0.996453
 0.187 0.972127 0.987245 0.992548 0.995065   0.996469
 0.1871 0.97218 0.98728 0.992573 0.995084   0.996484
 0.1872 0.972233 0.987315 0.992598 0.995103   0.996499
 0.1873 0.972286 0.98735 0.992623 0.995122   0.996514
 0.1874 0.972339 0.987385 0.992648 0.995141   0.996529
 0.1875 0.972392 0.98742 0.992673 0.99516   0.996544
 0.1876 0.972445 0.987454 0.992698 0.995179   0.996559
 0.1877 0.972498 0.987489 0.992723 0.995198   0.996574
 0.1878 0.97255 0.987524 0.992747 0.995217   0.996589
 0.1879 0.972603 0.987558 0.992772 0.995235   0.996604
 0.188 0.972655 0.987592 0.992796 0.995254   0.996619
 0.1881 0.972707 0.987627 0.992821 0.995272   0.996633
 0.1882 0.97276 0.987661 0.992845 0.995291   0.996648
 0.1883 0.972812 0.987695 0.992869 0.995309   0.996662
 0.1884 0.972864 0.987729 0.992893 0.995327   0.996677
 0.1885 0.972916 0.987763 0.992918 0.995346   0.996691
 0.1886 0.972967 0.987797 0.992942 0.995364   0.996706
 0.1887 0.973019 0.98783 0.992966 0.995382   0.99672
 0.1888 0.973071 0.987864 0.992989 0.9954   0.996734
 0.1889 0.973122 0.987897 0.993013 0.995418   0.996748
 0.189 0.973174 0.987931 0.993037 0.995436   0.996762
 0.1891 0.973225 0.987964 0.99306 0.995454   0.996777
 0.1892 0.973276 0.987997 0.993084 0.995471   0.996791
 0.1893 0.973327 0.988031 0.993107 0.995489   0.996804
 0.1894 0.973378 0.988064 0.993131 0.995507   0.996818
 0.1895 0.973429 0.988097 0.993154 0.995524   0.996832
 0.1896 0.97348 0.98813 0.993177 0.995542   0.996846
 0.1897 0.973531 0.988162 0.993201 0.995559   0.99686
 0.1898 0.973581 0.988195 0.993224 0.995576   0.996873
 0.1899 0.973632 0.988228 0.993247 0.995594   0.996887
 0.19 0.973682 0.98826 0.99327 0.995611   0.9969
 0.1901 0.973733 0.988293 0.993292 0.995628   0.996914
 0.1902 0.973783 0.988325 0.993315 0.995645   0.996927
 0.1903 0.973833 0.988357 0.993338 0.995662   0.996941
 0.1904 0.973883 0.98839 0.993361 0.995679   0.996954
 0.1905 0.973933 0.988422 0.993383 0.995696   0.996967
 0.1906 0.973983 0.988454 0.993406 0.995713   0.99698
 0.1907 0.974033 0.988486 0.993428 0.99573   0.996994
 0.1908 0.974082 0.988518 0.99345 0.995746   0.997007
 0.1909 0.974132 0.988549 0.993473 0.995763   0.99702
 0.191 0.974181 0.988581 0.993495 0.99578   0.997033
 0.1911 0.974231 0.988613 0.993517 0.995796   0.997046
 0.1912 0.97428 0.988644 0.993539 0.995813   0.997058
 0.1913 0.974329 0.988676 0.993561 0.995829   0.997071
 0.1914 0.974378 0.988707 0.993583 0.995845   0.997084
 0.1915 0.974427 0.988738 0.993605 0.995862   0.997097
 0.1916 0.974476 0.988769 0.993626 0.995878   0.997109
 0.1917 0.974525 0.9888 0.993648 0.995894 0.997122
  0.1918 0.974574 0.988831 0.99367 0.99591 0.997135
 0.1919   0.974622 0.988862 0.993691 0.995926 0.997147
 0.192 0.974671   0.988893 0.993713 0.995942 0.997159
 0.1921 0.974719   0.988924 0.993734 0.995958 0.997172
 0.1922 0.974768   0.988955 0.993755 0.995974 0.997184
 0.1923 0.974816   0.988985 0.993777 0.99599 0.997196
 0.1924 0.974864 0.989016   0.993798 0.996005 0.997209
 0.1925 0.974912 0.989046   0.993819 0.996021 0.997221
 0.1926 0.97496 0.989076 0.99384   0.996037 0.997233
 0.1927 0.975008 0.989107 0.993861   0.996052 0.997245
 0.1928 0.975056 0.989137 0.993882   0.996068 0.997257
 0.1929 0.975104 0.989167 0.993903   0.996083 0.997269
 0.193 0.975151 0.989197 0.993924 0.996099   0.997281
 0.1931 0.975199 0.989227 0.993944 0.996114   0.997293
 0.1932 0.975246 0.989257 0.993965 0.996129   0.997305
 0.1933 0.975294 0.989287 0.993985 0.996144   0.997317
 0.1934 0.975341 0.989316 0.994006 0.996159   0.997328
 0.1935 0.975388 0.989346 0.994026 0.996175   0.99734
 0.1936 0.975435 0.989375 0.994047 0.99619   0.997352
 0.1937 0.975482 0.989405 0.994067 0.996205   0.997363
 0.1938 0.975529 0.989434 0.994087 0.996219   0.997375
 0.1939 0.975576 0.989463 0.994107 0.996234   0.997386
 0.194 0.975622 0.989493 0.994128 0.996249   0.997398
 0.1941 0.975669 0.989522 0.994148 0.996264   0.997409
 0.1942 0.975716 0.989551 0.994168 0.996279   0.99742
 0.1943 0.975762 0.98958 0.994187 0.996293   0.997432
 0.1944 0.975808 0.989609 0.994207 0.996308   0.997443
 0.1945 0.975855 0.989638 0.994227 0.996322   0.997454
 0.1946 0.975901 0.989666 0.994247 0.996337   0.997465
 0.1947 0.975947 0.989695 0.994266 0.996351   0.997476
 0.1948 0.975993 0.989723 0.994286 0.996366   0.997487
 0.1949 0.976039 0.989752 0.994305 0.99638   0.997498
 0.195 0.976085 0.98978 0.994325 0.996394   0.997509
 0.1951 0.97613 0.989809 0.994344 0.996408   0.99752
 0.1952 0.976176 0.989837 0.994364 0.996422   0.997531
 0.1953 0.976222 0.989865 0.994383 0.996436   0.997542
 0.1954 0.976267 0.989893 0.994402 0.996451   0.997553
 0.1955 0.976313 0.989921 0.994421 0.996464   0.997563
 0.1956 0.976358 0.989949 0.99444 0.996478   0.997574
 0.1957 0.976403 0.989977 0.994459 0.996492   0.997585
 0.1958 0.976448 0.990005 0.994478 0.996506   0.997595
 0.1959 0.976493 0.990033 0.994497 0.99652   0.997606
 0.196 0.976538 0.99006 0.994516 0.996534   0.997616
 0.1961 0.976583 0.990088 0.994534 0.996547   0.997627
 0.1962 0.976628 0.990116 0.994553 0.996561   0.997637
 0.1963 0.976673 0.990143 0.994572 0.996574   0.997648
 0.1964 0.976717 0.99017 0.99459 0.996588 0.997658
  0.1965 0.976762 0.990198 0.994609 0.996601 0.997668
 0.1966   0.976806 0.990225 0.994627 0.996615 0.997679
 0.1967   0.976851 0.990252 0.994646 0.996628 0.997689
 0.1968   0.976895 0.990279 0.994664 0.996641 0.997699
 0.1969   0.976939 0.990306 0.994682 0.996655 0.997709
 0.197 0.976983   0.990333 0.9947 0.996668 0.997719
 0.1971 0.977027 0.99036   0.994718 0.996681 0.997729
 0.1972 0.977071 0.990387   0.994737 0.996694 0.997739
 0.1973 0.977115 0.990413   0.994755 0.996707 0.997749
 0.1974 0.977159 0.99044 0.994772   0.99672 0.997759
 0.1975 0.977202 0.990466 0.99479 0.996733   0.997769
 0.1976 0.977246 0.990493 0.994808 0.996746   0.997779
 0.1977 0.97729 0.990519 0.994826 0.996759   0.997788
 0.1978 0.977333 0.990546 0.994844 0.996772   0.997798
 0.1979 0.977376 0.990572 0.994861 0.996784   0.997808
 0.198 0.97742 0.990598 0.994879 0.996797   0.997817
 0.1981 0.977463 0.990624 0.994896 0.99681   0.997827
 0.1982 0.977506 0.99065 0.994914 0.996822   0.997837
 0.1983 0.977549 0.990676 0.994931 0.996835   0.997846
 0.1984 0.977592 0.990702 0.994949 0.996847   0.997856
 0.1985 0.977635 0.990728 0.994966 0.99686   0.997865
 0.1986 0.977678 0.990754 0.994983 0.996872   0.997874
 0.1987 0.97772 0.99078 0.995 0.996885   0.997884
 0.1988 0.977763 0.990805 0.995018 0.996897   0.997893
 0.1989 0.977805 0.990831 0.995035 0.996909   0.997902
 0.199 0.977848 0.990856 0.995052 0.996922   0.997912
 0.1991 0.97789 0.990882 0.995069 0.996934   0.997921
 0.1992 0.977932 0.990907 0.995086 0.996946   0.99793
 0.1993 0.977975 0.990932 0.995102 0.996958   0.997939
 0.1994 0.978017 0.990958 0.995119 0.99697   0.997948
 0.1995 0.978059 0.990983 0.995136 0.996982   0.997957
 0.1996 0.978101 0.991008 0.995153 0.996994   0.997966
 0.1997 0.978143 0.991033 0.995169 0.997006   0.997975
 0.1998 0.978184 0.991058 0.995186 0.997018   0.997984
 0.1999 0.978226 0.991083 0.995202 0.997029   0.997993
 0.2 0.978268 0.991107 0.995219 0.997041 0.998002

==> P_Rev3_outage_nakagami_strange.txt <==
2.01 0.999996 1. 1. 1. 1.
 2.02 0.998053 0.999946   0.999998 1. 1.
 2.03 0.984198 0.997581 0.999602 0.999932   0.999988
 2.04 0.955002 0.984893 0.994666 0.998048   0.999267
 2.05 0.915716 0.95648 0.976808 0.987297   0.992899
 2.06 0.871959 0.914137 0.941555 0.959442   0.971418
 2.07 0.827423 0.862906 0.89108 0.912435   0.928848
 2.08 0.784156 0.807675 0.830845 0.850482   0.867006
 2.09 0.743171 0.75203 0.766402 0.780203   0.792718
 2.1 0.704883 0.698236 0.702004 0.707681   0.713631
 2.11 0.669383 0.647562 0.640413 0.63731   0.63582
 2.12 0.636593 0.600607 0.583175 0.571752   0.563179
 2.13 0.606355 0.55755 0.530984 0.512318   0.497714
 2.14 0.578474 0.518324 0.483986 0.459411   0.440095
 2.15 0.552749 0.482725 0.442006 0.412874   0.390168
 2.16 0.528986 0.450486 0.404697 0.372255   0.347338
 2.17 0.507001 0.421314 0.371633 0.336963   0.310814
 2.18 0.486626 0.394917 0.342371 0.30637   0.279763
 2.19 0.467709 0.371016 0.316479 0.279871   0.253388
 2.2 0.450114 0.349353 0.293556 0.256907   0.230968
 2.21 0.433718 0.329691 0.273238 0.236979   0.211874
 2.22 0.418412 0.311817 0.255199 0.21965   0.195568
 2.23 0.404098 0.295543 0.239153 0.204545   0.181595
 2.24 0.390688 0.280698 0.224849 0.191339   0.169574
 2.25 0.378104 0.267133 0.21207 0.17976   0.15919
 2.26 0.366277 0.254715 0.200625 0.169572   0.150178
 2.27 0.355144 0.243325 0.19035 0.160578   0.142323
 2.28 0.344648 0.232859 0.181102 0.152611   0.135443
 2.29 0.334739 0.223225 0.172757 0.145529   0.129389
 2.3 0.325371 0.21434 0.165209 0.139211   0.124038
 2.31 0.316503 0.206133 0.158364 0.133556   0.119286
 2.32 0.308099 0.198538 0.152141 0.128475   0.115047
 2.33 0.300123 0.191497 0.146471 0.123897   0.111249
 2.34 0.292546 0.18496 0.14129 0.119756   0.107831
 2.35 0.285339 0.178881 0.136547 0.115999   0.104744
 2.36 0.278478 0.173219 0.132194 0.11258   0.101943
 2.37 0.271938 0.167937 0.12819 0.109459   0.0993927
 2.38 0.2657 0.163002 0.124499 0.1066   0.0970619
 2.39 0.259742 0.158385 0.121089 0.103975   0.0949243
 2.4 0.254048 0.154059 0.117932 0.101558   0.0929572
 2.41 0.248601 0.150001 0.115003 0.099325   0.0911412
 2.42 0.243386 0.146188 0.112281 0.0972579   0.0894597
 2.43 0.238388 0.142602 0.109745 0.0953391   0.087898
 2.44 0.233596 0.139224 0.107379 0.0935537   0.0864437
 2.45 0.228998 0.136038 0.105168 0.0918884   0.0850858
 2.46 0.224581 0.133031 0.103097 0.0903318   0.0838148
 2.47 0.220337 0.130188 0.101154 0.0888735   0.0826222
 2.48 0.216255 0.127498 0.0993281 0.0875045   0.0815008
 2.49 0.212327 0.12495 0.0976099 0.0862168   0.0804439
 2.5 0.208544 0.122533 0.0959903 0.0850032   0.0794459
 2.51 0.204899 0.120238 0.0944611 0.0838574   0.0785017
 2.52 0.201386 0.118058 0.0930154 0.0827737   0.0776068
 2.53 0.197996 0.115983 0.0916465 0.081747   0.076757
 2.54 0.194725 0.114008 0.0903485 0.0807727   0.0759488
 2.55 0.191565 0.112126 0.0891163 0.0798467   0.075179
 2.56 0.188513 0.11033 0.0879448 0.0789654   0.0744446
 2.57 0.185562 0.108616 0.0868298 0.0781253   0.073743
 2.58 0.182708 0.106977 0.0857671 0.0773236   0.0730719
 2.59 0.179946 0.10541 0.0847533 0.0765573   0.0724291
 2.6 0.177272 0.10391 0.0837848 0.0758241   0.0718126
 2.61 0.174683 0.102473 0.0828587 0.0751217   0.0712208
 2.62 0.172174 0.101095 0.0819722 0.074448   0.0706519
 2.63 0.169741 0.0997727 0.0811227 0.0738012   0.0701045
 2.64 0.167382 0.0985032 0.0803079 0.0731795   0.0695773
 2.65 0.165094 0.0972834 0.0795256 0.0725813   0.069069
 2.66 0.162873 0.0961105 0.0787738 0.0720053   0.0685785
 2.67 0.160716 0.0949819 0.0780506 0.07145   0.0681048
 2.68 0.158622 0.0938951 0.0773544 0.0709142   0.0676469
 2.69 0.156587 0.092848 0.0766836 0.0703969   0.0672039
 2.7 0.154608 0.0918384 0.0760368 0.0698969   0.0667751
 2.71 0.152685 0.0908644 0.0754126 0.0694134   0.0663595
 2.72 0.150814 0.0899242 0.0748097 0.0689454   0.0659567
 2.73 0.148994 0.089016 0.0742271 0.0684921   0.0655658
 2.74 0.147222 0.0881383 0.0736636 0.0680527   0.0651863
 2.75 0.145497 0.0872895 0.0731182 0.0676265   0.0648176
 2.76 0.143817 0.0864683 0.07259 0.0672129   0.0644593
 2.77 0.142181 0.0856733 0.0720781 0.0668112   0.0641108
 2.78 0.140586 0.0849033 0.0715817 0.0664209   0.0637716
 2.79 0.139031 0.0841571 0.0711001 0.0660414   0.0634413
 2.8 0.137515 0.0834336 0.0706326 0.0656722   0.0631196
 2.81 0.136037 0.0827317 0.0701784 0.0653128   0.0628061
 2.82 0.134595 0.0820506 0.069737 0.0649628   0.0625003
 2.83 0.133188 0.0813893 0.0693077 0.0646218   0.062202
 2.84 0.131814 0.0807469 0.0688901 0.0642895   0.0619109
 2.85 0.130473 0.0801226 0.0684835 0.0639653   0.0616266
 2.86 0.129163 0.0795156 0.0680876 0.063649   0.061349
 2.87 0.127884 0.0789252 0.0677019 0.0633403   0.0610776
 2.88 0.126634 0.0783507 0.0673259 0.0630388   0.0608123
 2.89 0.125413 0.0777915 0.0669592 0.0627442   0.0605529
 2.9 0.124219 0.0772469 0.0666014 0.0624564   0.0602991
 2.91 0.123052 0.0767164 0.0662523 0.062175   0.0600507
 2.92 0.12191 0.0761993 0.0659114 0.0618997   0.0598075
 2.93 0.120794 0.0756952 0.0655784 0.0616304   0.0595693
 2.94 0.119701 0.0752036 0.065253 0.0613669   0.059336
 2.95 0.118632 0.0747239 0.064935 0.0611089   0.0591074
 2.96 0.117586 0.0742558 0.064624 0.0608562   0.0588833
 2.97 0.116562 0.0737988 0.0643198 0.0606086   0.0586635
 2.98 0.115559 0.0733525 0.0640221 0.060366   0.058448
 2.99 0.114578 0.0729164 0.0637308 0.0601282   0.0582366
 3. 0.113616 0.0724903 0.0634455 0.059895   0.0580291
 3.01 0.112674 0.0720738 0.0631661 0.0596663   0.0578254
 3.02 0.11175 0.0716666 0.0628924 0.0594419   0.0576254
 3.03 0.110846 0.0712682 0.0626241 0.0592218   0.057429
 3.04 0.109959 0.0708785 0.0623611 0.0590056   0.0572361
 3.05 0.109089 0.0704971 0.0621033 0.0587934   0.0570465
 3.06 0.108237 0.0701237 0.0618504 0.0585851   0.0568603
 3.07 0.107401 0.0697581 0.0616023 0.0583804   0.0566772
 3.08 0.106581 0.0694 0.0613588 0.0581792   0.0564971
 3.09 0.105776 0.0690492 0.0611199 0.0579816   0.0563201
 3.1 0.104987 0.0687054 0.0608853 0.0577873   0.056146
 3.11 0.104213 0.0683685 0.0606549 0.0575963   0.0559747
 3.12 0.103453 0.0680382 0.0604286 0.0574085   0.0558061
 3.13 0.102706 0.0677142 0.0602062 0.0572238   0.0556402
 3.14 0.101974 0.0673965 0.0599878 0.0570421   0.0554769
 3.15 0.101255 0.0670848 0.0597731 0.0568633   0.0553162
 3.16 0.100548 0.0667789 0.059562 0.0566873   0.0551579
 3.17 0.0998544 0.0664786 0.0593544 0.0565141   0.055002
 3.18 0.0991729 0.0661839 0.0591503 0.0563436   0.0548484
 3.19 0.0985033 0.0658945 0.0589495 0.0561757   0.0546972
 3.2 0.0978454 0.0656103 0.058752 0.0560104   0.0545481
 3.21 0.0971989 0.0653311 0.0585576 0.0558475   0.0544012
 3.22 0.0965635 0.0650567 0.0583663 0.0556871   0.0542564
 3.23 0.0959389 0.0647872 0.058178 0.055529   0.0541137
 3.24 0.0953248 0.0645223 0.0579926 0.0553733   0.053973
 3.25 0.0947211 0.0642618 0.0578101 0.0552198   0.0538342
 3.26 0.0941275 0.0640057 0.0576303 0.0550685   0.0536974
 3.27 0.0935436 0.0637539 0.0574532 0.0549193   0.0535624
 3.28 0.0929693 0.0635062 0.0572788 0.0547722   0.0534293
 3.29 0.0924045 0.0632626 0.0571069 0.0546272   0.053298
 3.3 0.0918487 0.0630229 0.0569375 0.0544841   0.0531684
 3.31 0.0913019 0.062787 0.0567706 0.054343   0.0530405
 3.32 0.0907638 0.0625548 0.056606 0.0542038   0.0529142
 3.33 0.0902343 0.0623263 0.0564438 0.0540665   0.0527896
 3.34 0.0897131 0.0621013 0.0562838 0.0539309   0.0526666
 3.35 0.0892001 0.0618798 0.0561261 0.0537972   0.0525452
 3.36 0.088695 0.0616617 0.0559705 0.0536652   0.0524253
 3.37 0.0881977 0.0614468 0.055817 0.0535349   0.0523069
 3.38 0.0877081 0.0612351 0.0556657 0.0534062   0.0521899
 3.39 0.0872259 0.0610266 0.0555163 0.0532792   0.0520744
 3.4 0.086751 0.0608211 0.0553689 0.0531538   0.0519603
 3.41 0.0862833 0.0606186 0.0552235 0.0530299   0.0518476
 3.42 0.0858225 0.0604191 0.0550799 0.0529076   0.0517362
 3.43 0.0853686 0.0602224 0.0549382 0.0527867   0.0516262
 3.44 0.0849213 0.0600284 0.0547984 0.0526674   0.0515174
 3.45 0.0844807 0.0598372 0.0546603 0.0525494   0.0514099
 3.46 0.0840464 0.0596486 0.0545239 0.0524329   0.0513037
 3.47 0.0836184 0.0594627 0.0543892 0.0523178   0.0511986
 3.48 0.0831966 0.0592793 0.0542562 0.052204   0.0510948
 3.49 0.0827808 0.0590984 0.0541249 0.0520915   0.0509922
 3.5 0.0823709 0.0589199 0.0539951 0.0519804   0.0508907
 3.51 0.0819668 0.0587437 0.0538669 0.0518705   0.0507903
 3.52 0.0815683 0.05857 0.0537403 0.0517619   0.0506911
 3.53 0.0811754 0.0583985 0.0536151 0.0516545   0.0505929
 3.54 0.080788 0.0582292 0.0534915 0.0515483   0.0504958
 3.55 0.0804059 0.0580621 0.0533693 0.0514433   0.0503998
 3.56 0.080029 0.0578972 0.0532485 0.0513394   0.0503048
 3.57 0.0796572 0.0577343 0.0531291 0.0512367   0.0502108
 3.58 0.0792905 0.0575736 0.0530111 0.0511351   0.0501178
 3.59 0.0789287 0.0574148 0.0528944 0.0510346   0.0500258
 3.6 0.0785718 0.057258 0.052779 0.0509352   0.0499348
 3.61 0.0782196 0.0571031 0.0526649 0.0508369   0.0498446
 3.62 0.077872 0.0569502 0.0525521 0.0507396   0.0497555
 3.63 0.0775291 0.0567991 0.0524406 0.0506433   0.0496672
 3.64 0.0771906 0.0566498 0.0523302 0.0505481   0.0495799
 3.65 0.0768565 0.0565023 0.0522211 0.0504538   0.0494934
 3.66 0.0765267 0.0563566 0.0521132 0.0503605   0.0494078
 3.67 0.0762012 0.0562125 0.0520064 0.0502682   0.049323
 3.68 0.0758798 0.0560702 0.0519008 0.0501768   0.0492391
 3.69 0.0755625 0.0559295 0.0517962 0.0500863   0.049156
 3.7 0.0752492 0.0557905 0.0516928 0.0499967   0.0490738
 3.71 0.0749399 0.055653 0.0515905 0.0499081   0.0489923
 3.72 0.0746344 0.0555172 0.0514892 0.0498203   0.0489116
 3.73 0.0743327 0.0553828 0.051389 0.0497334   0.0488317
 3.74 0.0740348 0.05525 0.0512898 0.0496473   0.0487526
 3.75 0.0737405 0.0551186 0.0511916 0.0495621   0.0486742
 3.76 0.0734498 0.0549888 0.0510944 0.0494777   0.0485965
 3.77 0.0731627 0.0548603 0.0509982 0.0493941   0.0485196
 3.78 0.072879 0.0547333 0.050903 0.0493113   0.0484434
 3.79 0.0725987 0.0546076 0.0508087 0.0492293   0.0483679
 3.8 0.0723218 0.0544833 0.0507153 0.0491481   0.0482931
 3.81 0.0720483 0.0543603 0.0506229 0.0490676   0.048219
 3.82 0.0717779 0.0542387 0.0505314 0.0489879   0.0481455
 3.83 0.0715107 0.0541183 0.0504407 0.0489089   0.0480728
 3.84 0.0712467 0.0539993 0.050351 0.0488307   0.0480006
 3.85 0.0709858 0.0538814 0.050262 0.0487532   0.0479292
 3.86 0.0707279 0.0537648 0.050174 0.0486764   0.0478583
 3.87 0.0704729 0.0536494 0.0500868 0.0486003   0.0477881
 3.88 0.0702209 0.0535352 0.0500004 0.0485249   0.0477185
 3.89 0.0699718 0.0534221 0.0499148 0.0484501   0.0476496
 3.9 0.0697255 0.0533103 0.04983 0.048376   0.0475812
 3.91 0.0694821 0.0531995 0.049746 0.0483026   0.0475134
 3.92 0.0692413 0.0530898 0.0496628 0.0482299   0.0474462
 3.93 0.0690033 0.0529813 0.0495803 0.0481577   0.0473796
 3.94 0.0687679 0.0528738 0.0494986 0.0480862   0.0473135
 3.95 0.0685351 0.0527674 0.0494176 0.0480154   0.047248
 3.96 0.0683049 0.052662 0.0493374 0.0479451   0.0471831
 3.97 0.0680773 0.0525577 0.0492579 0.0478755   0.0471187
 3.98 0.0678521 0.0524544 0.0491791 0.0478064   0.0470548
 3.99 0.0676294 0.0523521 0.049101 0.0477379   0.0469915
 4. 0.0674091 0.0522507 0.0490236 0.0476701   0.0469287
 4.01 0.0671912 0.0521504 0.0489468 0.0476027   0.0468664
 4.02 0.0669756 0.052051 0.0488708 0.047536   0.0468046
 4.03 0.0667623 0.0519525 0.0487954 0.0474698   0.0467434
 4.04 0.0665513 0.0518549 0.0487206 0.0474042   0.0466826
 4.05 0.0663426 0.0517583 0.0486465 0.0473391   0.0466223
 4.06 0.066136 0.0516626 0.0485731 0.0472745   0.0465625
 4.07 0.0659316 0.0515677 0.0485003 0.0472105   0.0465032
 4.08 0.0657293 0.0514737 0.048428 0.047147   0.0464444
 4.09 0.0655292 0.0513806 0.0483564 0.047084   0.046386
 4.1 0.0653311 0.0512884 0.0482854 0.0470215   0.0463281
 4.11 0.0651351 0.0511969 0.048215 0.0469595   0.0462706
 4.12 0.0649411 0.0511063 0.0481452 0.046898   0.0462136
 4.13 0.064749 0.0510165 0.0480759 0.046837   0.046157
 4.14 0.0645589 0.0509275 0.0480073 0.0467765   0.0461009
 4.15 0.0643708 0.0508393 0.0479392 0.0467165   0.0460452
 4.16 0.0641845 0.0507519 0.0478716 0.0466569   0.0459899
 4.17 0.0640001 0.0506653 0.0478046 0.0465978   0.045935
 4.18 0.0638176 0.0505794 0.0477381 0.0465392   0.0458806
 4.19 0.0636368 0.0504942 0.0476722 0.046481   0.0458266
 4.2 0.0634579 0.0504098 0.0476068 0.0464233   0.0457729
 4.21 0.0632807 0.0503262 0.0475419 0.046366   0.0457197
 4.22 0.0631053 0.0502432 0.0474776 0.0463091   0.0456669
 4.23 0.0629315 0.050161 0.0474137 0.0462527   0.0456145
 4.24 0.0627595 0.0500794 0.0473504 0.0461967   0.0455624
 4.25 0.0625892 0.0499986 0.0472875 0.0461411   0.0455108
 4.26 0.0624205 0.0499184 0.0472252 0.046086   0.0454595
 4.27 0.0622534 0.0498389 0.0471633 0.0460312   0.0454086
 4.28 0.0620879 0.0497601 0.0471019 0.0459769   0.0453581
 4.29 0.061924 0.0496819 0.047041 0.045923   0.0453079
 4.3 0.0617616 0.0496043 0.0469805 0.0458694   0.0452581
 4.31 0.0616008 0.0495274 0.0469205 0.0458163   0.0452086
 4.32 0.0614415 0.0494512 0.046861 0.0457635   0.0451595
 4.33 0.0612837 0.0493755 0.0468019 0.0457112   0.0451108
 4.34 0.0611273 0.0493005 0.0467432 0.0456592   0.0450624
 4.35 0.0609725 0.0492261 0.046685 0.0456076   0.0450143
 4.36 0.060819 0.0491523 0.0466273 0.0455563   0.0449666
 4.37 0.060667 0.049079 0.0465699 0.0455055   0.0449192
 4.38 0.0605164 0.0490064 0.046513 0.0454549   0.0448722
 4.39 0.0603671 0.0489343 0.0464565 0.0454048   0.0448255
 4.4 0.0602192 0.0488628 0.0464005 0.045355   0.0447791
 4.41 0.0600727 0.0487919 0.0463448 0.0453056   0.044733
 4.42 0.0599275 0.0487215 0.0462895 0.0452565   0.0446872
 4.43 0.0597835 0.0486517 0.0462347 0.0452077   0.0446418
 4.44 0.0596409 0.0485824 0.0461802 0.0451593   0.0445966
 4.45 0.0594996 0.0485137 0.0461261 0.0451112   0.0445518
 4.46 0.0593595 0.0484455 0.0460725 0.0450635   0.0445072
 4.47 0.0592206 0.0483778 0.0460192 0.0450161   0.044463
 4.48 0.059083 0.0483106 0.0459662 0.044969   0.0444191
 4.49 0.0589466 0.048244 0.0459137 0.0449222   0.0443754
 4.5 0.0588114 0.0481778 0.0458615 0.0448758   0.0443321
 4.51 0.0586774 0.0481121 0.0458097 0.0448296   0.044289
 4.52 0.0585445 0.048047 0.0457583 0.0447838   0.0442462
 4.53 0.0584128 0.0479823 0.0457072 0.0447383   0.0442037
 4.54 0.0582823 0.0479181 0.0456565 0.0446931   0.0441615
 4.55 0.0581528 0.0478544 0.0456061 0.0446482   0.0441196
 4.56 0.0580245 0.0477912 0.0455561 0.0446036   0.0440779
 4.57 0.0578972 0.0477284 0.0455064 0.0445593   0.0440365
 4.58 0.0577711 0.0476661 0.0454571 0.0445152   0.0439954
 4.59 0.057646 0.0476043 0.0454081 0.0444715   0.0439545
 4.6 0.057522 0.0475429 0.0453594 0.0444281   0.0439139
 4.61 0.057399 0.0474819 0.045311 0.0443849   0.0438736
 4.62 0.057277 0.0474214 0.045263 0.044342   0.0438335
 4.63 0.0571561 0.0473613 0.0452153 0.0442994   0.0437936
 4.64 0.0570361 0.0473017 0.045168 0.0442571   0.0437541
 4.65 0.0569172 0.0472425 0.0451209 0.0442151   0.0437147
 4.66 0.0567993 0.0471837 0.0450742 0.0441733   0.0436756
 4.67 0.0566823 0.0471253 0.0450277 0.0441318   0.0436368
 4.68 0.0565662 0.0470674 0.0449816 0.0440905   0.0435982
 4.69 0.0564512 0.0470098 0.0449358 0.0440495   0.0435598
 4.7 0.056337 0.0469527 0.0448903 0.0440088   0.0435217
 4.71 0.0562238 0.0468959 0.044845 0.0439684   0.0434838
 4.72 0.0561115 0.0468396 0.0448001 0.0439281   0.0434462
 4.73 0.0560001 0.0467836 0.0447555 0.0438882   0.0434088
 4.74 0.0558896 0.046728 0.0447111 0.0438485   0.0433716
 4.75 0.05578 0.0466729 0.0446671 0.043809   0.0433346
 4.76 0.0556713 0.046618 0.0446233 0.0437698   0.0432979
 4.77 0.0555634 0.0465636 0.0445798 0.0437308   0.0432614
 4.78 0.0554564 0.0465096 0.0445366 0.0436921   0.0432251
 4.79 0.0553502 0.0464559 0.0444936 0.0436536   0.043189
 4.8 0.0552449 0.0464025 0.0444509 0.0436153   0.0431531
 4.81 0.0551404 0.0463496 0.0444085 0.0435773   0.0431175
 4.82 0.0550367 0.046297 0.0443664 0.0435395   0.043082
 4.83 0.0549338 0.0462447 0.0443245 0.0435019   0.0430468
 4.84 0.0548317 0.0461928 0.0442829 0.0434646   0.0430118
 4.85 0.0547304 0.0461412 0.0442415 0.0434274   0.042977
 4.86 0.0546298 0.04609 0.0442005 0.0433905   0.0429424
 4.87 0.0545301 0.0460391 0.0441596 0.0433539   0.042908
 4.88 0.0544311 0.0459886 0.044119 0.0433174   0.0428738
 4.89 0.0543329 0.0459384 0.0440787 0.0432812   0.0428398
 4.9 0.0542354 0.0458885 0.0440386 0.0432451   0.0428059
 4.91 0.0541386 0.0458389 0.0439987 0.0432093   0.0427723
 4.92 0.0540426 0.0457897 0.0439591 0.0431737   0.0427389
 4.93 0.0539473 0.0457408 0.0439198 0.0431383   0.0427057
 4.94 0.0538527 0.0456921 0.0438806 0.0431031   0.0426727
 4.95 0.0537589 0.0456439 0.0438417 0.0430682   0.0426398
 4.96 0.0536657 0.0455959 0.0438031 0.0430334   0.0426071
 4.97 0.0535732 0.0455482 0.0437647 0.0429988   0.0425747
 4.98 0.0534814 0.0455008 0.0437265 0.0429644   0.0425424
 4.99 0.0533903 0.0454538 0.0436885 0.0429303   0.0425103
 5. 0.0532998 0.045407 0.0436508 0.0428963   0.0424783

==> P_outage1_Nakagami.txt <==
0. 0. 0. 0. 0. 0. 0.
 0.0001 0.000936881 0.000946429   0.000963391 0.000981402 0.000998612 0.00101447
 0.0002   0.00188115 0.00189487 0.00192739 0.0019628 0.00199689   0.00202839
 0.0003 0.00283293 0.00284532 0.00289198 0.0029442   0.00299484 0.00304178
 0.0004 0.00379234 0.00379778   0.00385717 0.00392559 0.00399246 0.00405463
 0.0005   0.00475949 0.00475225 0.00482295 0.00490697 0.00498974   0.00506695
 0.0006 0.00573451 0.00570873 0.00578933   0.00588834 0.00598668 0.00607872
 0.0007 0.00671748   0.00666722 0.00675629 0.00686969 0.00698328   0.00708995
 0.0008 0.00770852 0.00762771 0.00772383   0.00785103 0.00797955 0.00810064
 0.0009 0.00870773   0.00859021 0.00869195 0.00883235 0.00897547 0.00911079
 0.001   0.00971519 0.00955471 0.00966065 0.00981365 0.00997106   0.0101204
 0.0011 0.010731 0.0105212 0.0106299 0.0107949   0.0109663 0.0111295
 0.0012 0.0117552 0.0114897 0.0115998   0.0117762 0.0119612 0.012138
 0.0013 0.012788 0.0124602   0.0125702 0.0127574 0.0129557 0.0131459
 0.0014 0.0138293   0.0134327 0.0135411 0.0137386 0.0139499 0.0141534
 0.0015   0.0148794 0.0144072 0.0145127 0.0147198 0.0149438   0.0151602
 0.0016 0.0159381 0.0153837 0.0154848 0.0157009   0.0159373 0.0161666
 0.0017 0.0170057 0.0163622 0.0164574   0.016682 0.0169304 0.0171724
 0.0018 0.0180821 0.0173426   0.0174306 0.0176631 0.0179232 0.0181776
 0.0019 0.0191674   0.0183251 0.0184043 0.0186441 0.0189157 0.0191823
 0.002   0.0202617 0.0193095 0.0193786 0.0196251 0.0199078   0.0201864
 0.0021 0.0213651 0.0202959 0.0203534 0.020606   0.0208995 0.02119
 0.0022 0.0224775 0.0212843 0.0213288   0.0215869 0.0218909 0.022193
 0.0023 0.0235991 0.0222747   0.0223047 0.0225677 0.0228819 0.0231955
 0.0024 0.0247298   0.023267 0.0232811 0.0235485 0.0238725 0.0241974
 0.0025   0.0258697 0.0242613 0.024258 0.0245292 0.0248628   0.0251988
 0.0026 0.0270189 0.0252575 0.0252355 0.0255099   0.0258528 0.0261996
 0.0027 0.0281774 0.0262557 0.0262135   0.0264905 0.0268423 0.0271999
 0.0028 0.0293451 0.0272558   0.027192 0.0274711 0.0278315 0.0281996
 0.0029 0.0305222   0.0282579 0.028171 0.0284516 0.0288204 0.0291988
 0.003   0.0317087 0.029262 0.0291505 0.029432 0.0298088   0.0301973
 0.0031 0.0329045 0.0302679 0.0301305 0.0304124   0.0307969 0.0311954
 0.0032 0.0341098 0.0312758 0.031111   0.0313927 0.0317846 0.0321929
 0.0033 0.0353244 0.0322857   0.0320921 0.0323729 0.032772 0.0331898
 0.0034 0.0365485   0.0332975 0.0330736 0.033353 0.033759 0.0341861
 0.0035   0.0377821 0.0343111 0.0340556 0.0343331 0.0347456   0.0351819
 0.0036 0.0390251 0.0353267 0.035038 0.0353131   0.0357318 0.0361772
 0.0037 0.0402775 0.0363442 0.036021   0.036293 0.0367176 0.0371718
 0.0038 0.0415394 0.0373636   0.0370044 0.0372728 0.0377031 0.038166
 0.0039 0.0428108   0.0383849 0.0379883 0.0382526 0.0386882 0.0391595
 0.004   0.0440917 0.0394081 0.0389727 0.0392322 0.0396729   0.0401525
 0.0041 0.045382 0.0404332 0.0399576 0.0402118   0.0406572 0.0411449
 0.0042 0.0466817 0.0414602 0.0409429   0.0411913 0.0416411 0.0421368
 0.0043 0.0479909 0.042489   0.0419287 0.0421707 0.0426247 0.0431281
 0.0044 0.0493095   0.0435197 0.0429149 0.04315 0.0436079 0.0441188
 0.0045   0.0506376 0.0445523 0.0439016 0.0441292 0.0445906   0.0451089
 0.0046 0.051975 0.0455867 0.0448887 0.0451083   0.045573 0.0460985
 0.0047 0.0533219 0.046623 0.0458763   0.0460872 0.046555 0.0470875
 0.0048 0.0546781 0.0476612   0.0468643 0.0470661 0.0475367 0.048076
 0.0049 0.0560437   0.0487011 0.0478528 0.0480449 0.0485179 0.0490639
 0.005   0.0574187 0.0497429 0.0488417 0.0490236 0.0494987   0.0500512
 0.0051 0.0588029 0.0507865 0.049831 0.0500021   0.0504791 0.0510379
 0.0052 0.0601964 0.051832 0.0508207   0.0509806 0.0514591 0.0520241
 0.0053 0.0615992 0.0528792   0.0518109 0.0519589 0.0524388 0.0530097
 0.0054 0.0630113   0.0539283 0.0528015 0.0529371 0.053418 0.0539947
 0.0055   0.0644325 0.0549791 0.0537924 0.0539152 0.0543969   0.0549791
 0.0056 0.0658629 0.0560317 0.0547838 0.0548932   0.0553753 0.055963
 0.0057 0.0673024 0.0570862 0.0557757   0.055871 0.0563533 0.0569463
 0.0058 0.068751 0.0581424   0.0567679 0.0568487 0.0573309 0.057929
 0.0059 0.0702087   0.0592003 0.0577605 0.0578263 0.0583082 0.0589112
 0.006   0.0716754 0.06026 0.0587535 0.0588038 0.059285   0.0598928
 0.0061 0.0731512 0.0613215 0.0597469 0.0597811   0.0602614 0.0608737
 0.0062 0.0746358 0.0623847 0.0607407   0.0607583 0.0612374 0.0618542
 0.0063 0.0761294 0.0634497   0.0617348 0.0617354 0.062213 0.062834
 0.0064 0.0776318   0.0645164 0.0627294 0.0627123 0.0631882 0.0638133
 0.0065   0.079143 0.0655848 0.0637243 0.063689 0.0641629   0.0647919
 0.0066 0.0806631 0.0666549 0.0647196 0.0646657   0.0651373 0.06577
 0.0067 0.0821918 0.0677267 0.0657153   0.0656422 0.0661112 0.0667475
 0.0068 0.0837292 0.0688003   0.0667113 0.0666185 0.0670847 0.0677245
 0.0069 0.0852752   0.0698755 0.0677077 0.0675947 0.0680578 0.0687008
 0.007   0.0868299 0.0709524 0.0687044 0.0685707 0.0690305   0.0696766
 0.0071 0.088393 0.072031 0.0697015 0.0695466   0.0700028 0.0706518
 0.0072 0.0899646 0.0731112 0.070699   0.0705223 0.0709746 0.0716264
 0.0073 0.0915446 0.0741931   0.0716967 0.0714979 0.0719461 0.0726004
 0.0074 0.093133   0.0752766 0.0726949 0.0724733 0.0729171 0.0735738
 0.0075   0.0947297 0.0763618 0.0736933 0.0734485 0.0738877   0.0745467
 0.0076 0.0963347 0.0774486 0.0746921 0.0744236   0.0748578 0.0755189
 0.0077 0.0979478 0.078537 0.0756912   0.0753985 0.0758275 0.0764906
 0.0078 0.0995691 0.0796271   0.0766907 0.0763732 0.0767968 0.0774617
 0.0079 0.101198   0.0807187 0.0776905 0.0773478 0.0777657 0.0784322
 0.008   0.102836 0.081812 0.0786905 0.0783222 0.0787341   0.0794021
 0.0081 0.104481 0.0829068 0.0796909 0.0792964   0.0797022 0.0803714
 0.0082 0.106134 0.0840032 0.0806916   0.0802704 0.0806697 0.0813402
 0.0083 0.107795 0.0851012   0.0816927 0.0812443 0.0816369 0.0823083
 0.0084 0.109464   0.0862007 0.082694 0.082218 0.0826036 0.0832759
 0.0085   0.111141 0.0873018 0.0836956 0.0831914 0.0835699   0.0842428
 0.0086 0.112825 0.0884044 0.0846975 0.0841648   0.0845357 0.0852092
 0.0087 0.114517 0.0895086 0.0856997   0.0851379 0.0855011 0.086175
 0.0088 0.116216 0.0906143   0.0867021 0.0861108 0.0864661 0.0871401
 0.0089 0.117922   0.0917214 0.0877049 0.0870835 0.0874306 0.0881047
 0.009   0.119637 0.0928301 0.0887079 0.0880561 0.0883947   0.0890687
 0.0091 0.121358 0.0939403 0.0897112 0.0890284   0.0893583 0.0900321
 0.0092 0.123086 0.095052 0.0907148   0.0900005 0.0903215 0.0909949
 0.0093 0.124822 0.0961652   0.0917186 0.0909725 0.0912842 0.0919571
 0.0094 0.126565   0.0972798 0.0927227 0.0919442 0.0922465 0.0929187
 0.0095   0.128315 0.0983958 0.0937271 0.0929158 0.0932084   0.0938797
 0.0096 0.130072 0.0995134 0.0947317 0.0938871   0.0941698 0.0948402
 0.0097 0.131835 0.100632 0.0957365   0.0948582 0.0951308 0.0958
 0.0098 0.133606 0.101753   0.0967416 0.0958291 0.0960913 0.0967592
 0.0099 0.135383   0.102875 0.097747 0.0967998 0.0970513 0.0977178
 0.01   0.137167 0.103998 0.0987526 0.0977703 0.0980109   0.0986758
 0.0101 0.138958 0.105122 0.0997584 0.0987405   0.0989701 0.0996333
 0.0102 0.140755 0.106248 0.100764   0.0997106 0.0999288 0.10059
 0.0103 0.142558 0.107376   0.101771 0.10068 0.100887 0.101546
 0.0104 0.144368 0.108504   0.102777 0.10165 0.101845 0.102502
 0.0105 0.146185   0.109635 0.103784 0.102619 0.102802 0.103457
 0.0106   0.148007 0.110766 0.104791 0.103588 0.103759   0.104411
 0.0107 0.149836 0.111899 0.105798 0.104557   0.104715 0.105365
 0.0108 0.15167 0.113033 0.106805 0.105526   0.105671 0.106318
 0.0109 0.153511 0.114168 0.107813   0.106495 0.106627 0.107271
 0.011 0.155358 0.115305 0.10882   0.107463 0.107582 0.108223
 0.0111 0.15721 0.116443 0.109828   0.108431 0.108536 0.109174
 0.0112 0.159069 0.117582   0.110837 0.109398 0.109491 0.110125
 0.0113 0.160933   0.118723 0.111845 0.110366 0.110444 0.111075
 0.0114   0.162802 0.119865 0.112853 0.111333 0.111397   0.112025
 0.0115 0.164677 0.121008 0.113862 0.1123 0.11235   0.112974
 0.0116 0.166558 0.122152 0.114871 0.113267   0.113302 0.113922
 0.0117 0.168444 0.123298 0.11588 0.114233   0.114254 0.11487
 0.0118 0.170336 0.124445 0.116889 0.1152   0.115205 0.115817
 0.0119 0.172232 0.125593 0.117898   0.116166 0.116156 0.116764
 0.012 0.174134 0.126742 0.118908   0.117131 0.117106 0.11771
 0.0121 0.176041 0.127892   0.119917 0.118097 0.118056 0.118655
 0.0122 0.177953   0.129044 0.120927 0.119062 0.119006 0.1196
 0.0123 0.17987   0.130197 0.121937 0.120027 0.119954 0.120544
 0.0124   0.181792 0.131351 0.122947 0.120992 0.120903   0.121487
 0.0125 0.183719 0.132506 0.123957 0.121956   0.121851 0.12243
 0.0126 0.18565 0.133662 0.124968 0.12292   0.122798 0.123372
 0.0127 0.187586 0.13482 0.125978 0.123884   0.123745 0.124314
 0.0128 0.189527 0.135978 0.126989   0.124848 0.124692 0.125255
 0.0129 0.191472 0.137138   0.127999 0.125811 0.125638 0.126195
 0.013 0.193421 0.138298   0.12901 0.126774 0.126583 0.127135
 0.0131 0.195375 0.13946   0.130021 0.127737 0.127528 0.128074
 0.0132 0.197333   0.140623 0.131032 0.1287 0.128473 0.129013
 0.0133 0.199295   0.141787 0.132043 0.129662 0.129417 0.129951
 0.0134   0.201262 0.142952 0.133055 0.130624 0.130361   0.130888
 0.0135 0.203232 0.144118 0.134066 0.131585   0.131304 0.131825
 0.0136 0.205207 0.145285 0.135077   0.132547 0.132246 0.132761
 0.0137 0.207185 0.146453   0.136089 0.133508 0.133188 0.133697
 0.0138 0.209167   0.147622 0.137101 0.134469 0.13413 0.134632
 0.0139 0.211153   0.148793 0.138112 0.135429 0.135071 0.135566
 0.014   0.213142 0.149964 0.139124 0.136389 0.136012   0.136499
 0.0141 0.215136 0.151136 0.140136 0.137349   0.136952 0.137432
 0.0142 0.217132 0.152309 0.141148   0.138309 0.137892 0.138365
 0.0143 0.219132 0.153483 0.14216   0.139268 0.138831 0.139297
 0.0144 0.221136 0.154658   0.143172 0.140227 0.13977 0.140228
 0.0145 0.223142 0.155834   0.144184 0.141186 0.140708 0.141158
 0.0146 0.225152   0.157011 0.145196 0.142144 0.141645 0.142088
 0.0147   0.227165 0.158188 0.146208 0.143102 0.142582   0.143018
 0.0148 0.229181 0.159367 0.147221 0.14406 0.143519   0.143946
 0.0149 0.231201 0.160547 0.148233 0.145017   0.144455 0.144874
 0.015 0.233223 0.161727 0.149245 0.145975   0.145391 0.145802
 0.0151 0.235247 0.162908 0.150258   0.146931 0.146326 0.146729
 0.0152 0.237275 0.164091 0.15127   0.147888 0.147261 0.147655
 0.0153 0.239305 0.165274   0.152283 0.148844 0.148195 0.14858
 0.0154 0.241338 0.166458   0.153295 0.1498 0.149128 0.149505
 0.0155 0.243374 0.167642   0.154307 0.150756 0.150062 0.15043
 0.0156 0.245412   0.168828 0.15532 0.151711 0.150994 0.151353
 0.0157 0.247452   0.170014 0.156332 0.152666 0.151926 0.152276
 0.0158   0.249495 0.171201 0.157345 0.15362 0.152858 0.153199
 0.0159   0.25154 0.172389 0.158357 0.154574 0.153789 0.154121
 0.016   0.253588 0.173578 0.15937 0.155528 0.15472 0.155042
 0.0161   0.255637 0.174768 0.160382 0.156482 0.15565   0.155962
 0.0162 0.257688 0.175958 0.161395 0.157435   0.156579 0.156882
 0.0163 0.259742 0.177149 0.162407   0.158388 0.157508 0.157802
 0.0164 0.261797 0.178341 0.16342   0.159341 0.158437 0.15872
 0.0165 0.263854 0.179533   0.164432 0.160293 0.159365 0.159638
 0.0166 0.265913   0.180726 0.165445 0.161245 0.160292 0.160556
 0.0167   0.267974 0.18192 0.166457 0.162196 0.161219 0.161472
 0.0168   0.270036 0.183115 0.16747 0.163147 0.162146   0.162389
 0.0169 0.2721 0.18431 0.168482 0.164098 0.163071   0.163304
 0.017 0.274166 0.185506 0.169494 0.165049 0.163997   0.164219
 0.0171 0.276233 0.186702 0.170507 0.165999   0.164922 0.165133
 0.0172 0.278301 0.1879 0.171519 0.166949   0.165846 0.166047
 0.0173 0.280371 0.189098 0.172531   0.167898 0.16677 0.16696
 0.0174 0.282441 0.190296 0.173543   0.168847 0.167693 0.167872
 0.0175 0.284513 0.191495   0.174555 0.169796 0.168616 0.168784
 0.0176 0.286586   0.192695 0.175567 0.170744 0.169538 0.169695
 0.0177   0.288661 0.193895 0.176579 0.171692 0.17046 0.170606
 0.0178   0.290736 0.195096 0.177591 0.17264 0.171381   0.171515
 0.0179 0.292812 0.196298 0.178603 0.173587   0.172302 0.172425
 0.018 0.294889 0.1975 0.179614 0.174534   0.173222 0.173333
 0.0181 0.296966 0.198702 0.180626 0.17548   0.174141 0.174241
 0.0182 0.299045 0.199905 0.181637   0.176426 0.17506 0.175148
 0.0183 0.301124 0.201109 0.182649   0.177372 0.175979 0.176055
 0.0184 0.303204 0.202313   0.18366 0.178317 0.176897 0.176961
 0.0185 0.305284 0.203518   0.184672 0.179262 0.177814 0.177867
 0.0186 0.307364   0.204723 0.185683 0.180207 0.178731 0.178771
 0.0187   0.309446 0.205929 0.186694 0.181151 0.179648   0.179675
 0.0188 0.311527 0.207135 0.187705 0.182095   0.180564 0.180579
 0.0189 0.313609 0.208342 0.188716   0.183039 0.181479 0.181482
 0.019 0.315691 0.209549 0.189726   0.183982 0.182394 0.182384
 0.0191 0.317773 0.210757   0.190737 0.184924 0.183308 0.183286
 0.0192 0.319855   0.211965 0.191747 0.185867 0.184222 0.184186
 0.0193   0.321937 0.213173 0.192758 0.186809 0.185135   0.185087
 0.0194 0.32402 0.214382 0.193768 0.18775 0.186047   0.185986
 0.0195 0.326102 0.215591 0.194778 0.188691   0.186959 0.186885
 0.0196 0.328184 0.216801 0.195788   0.189632 0.187871 0.187784
 0.0197 0.330266 0.218011   0.196798 0.190572 0.188782 0.188682
 0.0198 0.332348   0.219221 0.197808 0.191512 0.189692 0.189579
 0.0199   0.334429 0.220432 0.198817 0.192452 0.190602 0.190475
 0.02   0.33651 0.221643 0.199827 0.193391 0.191512 0.191371
 0.0201   0.338591 0.222855 0.200836 0.19433 0.19242 0.192266
 0.0202   0.340671 0.224067 0.201845 0.195268 0.193329   0.193161
 0.0203 0.342751 0.225279 0.202854 0.196206   0.194236 0.194055
 0.0204 0.34483 0.226491 0.203863 0.197143   0.195143 0.194948
 0.0205 0.346908 0.227704 0.204871   0.198081 0.19605 0.19584
 0.0206 0.348986 0.228917 0.20588   0.199017 0.196956 0.196732
 0.0207 0.351063 0.23013 0.206888   0.199953 0.197862 0.197624
 0.0208 0.353139 0.231344   0.207896 0.200889 0.198767 0.198514
 0.0209 0.355215   0.232558 0.208904 0.201825 0.199671 0.199404
 0.021 0.357289   0.233772 0.209912 0.20276 0.200575 0.200294
 0.0211   0.359363 0.234986 0.210919 0.203694 0.201478   0.201183
 0.0212 0.361435 0.236201 0.211927 0.204629   0.202381 0.202071
 0.0213 0.363507 0.237416 0.212934   0.205562 0.203283 0.202958
 0.0214 0.365577 0.238631   0.213941 0.206496 0.204184 0.203845
 0.0215 0.367646   0.239846 0.214947 0.207428 0.205086 0.204731
 0.0216   0.369714 0.241062 0.215954 0.208361 0.205986   0.205617
 0.0217 0.371781 0.242277 0.21696 0.209293 0.206886   0.206502
 0.0218 0.373847 0.243493 0.217966 0.210225   0.207785 0.207386
 0.0219 0.375911 0.244709 0.218972   0.211156 0.208684 0.208269
 0.022 0.377974 0.245925 0.219978   0.212086 0.209582 0.209152
 0.0221 0.380035 0.247142   0.220983 0.213017 0.21048 0.210035
 0.0222 0.382095 0.248358   0.221988 0.213947 0.211377 0.210916
 0.0223 0.384153   0.249575 0.222993 0.214876 0.212274 0.211797
 0.0224 0.38621   0.250791 0.223998 0.215805 0.21317 0.212678
 0.0225   0.388265 0.252008 0.225003 0.216734 0.214065   0.213557
 0.0226 0.390318 0.253225 0.226007 0.217662 0.21496   0.214436
 0.0227 0.39237 0.254442 0.227011 0.218589   0.215854 0.215315
 0.0228 0.39442 0.255659 0.228015 0.219516   0.216748 0.216193
 0.0229 0.396468 0.256876 0.229018   0.220443 0.217641 0.21707
 0.023 0.398514 0.258093 0.230021   0.221369 0.218534 0.217946
 0.0231 0.400558 0.25931 0.231024   0.222295 0.219426 0.218822
 0.0232 0.4026 0.260528 0.232027   0.223221 0.220317 0.219697
 0.0233 0.404641 0.261745   0.23303 0.224146 0.221208 0.220572
 0.0234 0.406679 0.262962   0.234032 0.22507 0.222098 0.221446
 0.0235 0.408715 0.26418   0.235034 0.225994 0.222988 0.222319
 0.0236 0.410749   0.265397 0.236035 0.226918 0.223877 0.223191
 0.0237   0.412781 0.266614 0.237037 0.227841 0.224766   0.224063
 0.0238 0.414811 0.267831 0.238038 0.228763   0.225654 0.224935
 0.0239 0.416839 0.269049 0.239039   0.229686 0.226541 0.225805
 0.024 0.418864 0.270266 0.240039   0.230607 0.227428 0.226675
 0.0241 0.420887 0.271483   0.24104 0.231529 0.228314 0.227544
 0.0242 0.422907 0.2727   0.242039 0.232449 0.2292 0.228413
 0.0243 0.424925 0.273917   0.243039 0.23337 0.230085 0.229281
 0.0244 0.426941 0.275134   0.244038 0.234289 0.23097 0.230148
 0.0245 0.428954   0.276351 0.245037 0.235209 0.231854 0.231015
 0.0246   0.430965 0.277568 0.246036 0.236128 0.232737   0.231881
 0.0247 0.432973 0.278785 0.247035 0.237046 0.23362   0.232747
 0.0248 0.434979 0.280001 0.248033 0.237964   0.234502 0.233611
 0.0249 0.436982 0.281218 0.249031   0.238881 0.235384 0.234475
 0.025 0.438982 0.282434 0.250028   0.239798 0.236265 0.235339
 0.0251 0.44098 0.28365 0.251025   0.240715 0.237145 0.236202
 0.0252 0.442975 0.284866   0.252022 0.241631 0.238025 0.237064
 0.0253 0.444967   0.286082 0.253018 0.242546 0.238904 0.237925
 0.0254   0.446956 0.287298 0.254015 0.243461 0.239783   0.238786
 0.0255 0.448942 0.288513 0.25501 0.244376 0.240661   0.239646
 0.0256 0.450926 0.289729 0.256006 0.24529   0.241539 0.240506
 0.0257 0.452907 0.290944 0.257001   0.246204 0.242416 0.241365
 0.0258 0.454884 0.292159   0.257996 0.247117 0.243292 0.242223
 0.0259 0.456859   0.293374 0.25899 0.248029 0.244168 0.243081
 0.026 0.458831   0.294588 0.259984 0.248941 0.245043 0.243937
 0.0261   0.460799 0.295803 0.260978 0.249853 0.245918   0.244794
 0.0262 0.462765 0.297017 0.261971 0.250764   0.246792 0.245649
 0.0263 0.464728 0.29823 0.262964 0.251675   0.247665 0.246504
 0.0264 0.466687 0.299444 0.263957   0.252585 0.248538 0.247358
 0.0265 0.468643 0.300657   0.264949 0.253494 0.24941 0.248212
 0.0266 0.470596 0.30187   0.265941 0.254403 0.250282 0.249065
 0.0267 0.472546   0.303083 0.266933 0.255312 0.251153 0.249917
 0.0268   0.474493 0.304296 0.267924 0.25622 0.252023 0.250769
 0.0269   0.476436 0.305508 0.268915 0.257128 0.252893 0.25162
 0.027   0.478376 0.30672 0.269905 0.258035 0.253762 0.25247
 0.0271   0.480312 0.307931 0.270895 0.258941 0.254631   0.25332
 0.0272 0.482246 0.309143 0.271885 0.259847 0.255499   0.254169
 0.0273 0.484176 0.310354 0.272874 0.260753   0.256367 0.255017
 0.0274 0.486102 0.311564 0.273863   0.261658 0.257234 0.255865
 0.0275 0.488025 0.312774   0.274851 0.262562 0.2581 0.256712
 0.0276 0.489944 0.313984   0.275839 0.263466 0.258966 0.257559
 0.0277 0.49186 0.315194   0.276827 0.26437 0.259831 0.258404
 0.0278 0.493773   0.316403 0.277814 0.265273 0.260695 0.259249
 0.0279   0.495682 0.317612 0.278801 0.266175 0.261559 0.260094
 0.028   0.497587 0.31882 0.279787 0.267077 0.262422   0.260938
 0.0281 0.499489 0.320028 0.280773 0.267979   0.263285 0.261781
 0.0282 0.501387 0.321236 0.281759   0.268879 0.264147 0.262623
 0.0283 0.503281 0.322443   0.282744 0.26978 0.265008 0.263465
 0.0284 0.505172 0.32365   0.283729 0.27068 0.265869 0.264306
 0.0285 0.507059 0.324856   0.284713 0.271579 0.26673 0.265147
 0.0286 0.508942   0.326062 0.285697 0.272478 0.267589 0.265986
 0.0287   0.510822 0.327267 0.28668 0.273376 0.268448 0.266825
 0.0288   0.512698 0.328472 0.287663 0.274274 0.269307   0.267664
 0.0289 0.51457 0.329677 0.288646 0.275171 0.270165   0.268502
 0.029 0.516438 0.330881 0.289628 0.276067   0.271022 0.269339
 0.0291 0.518302 0.332085 0.290609   0.276964 0.271879 0.270175
 0.0292 0.520163 0.333288   0.291591 0.277859 0.272735 0.271011
 0.0293 0.522019 0.33449   0.292571 0.278754 0.27359 0.271846
 0.0294 0.523872   0.335693 0.293552 0.279649 0.274445 0.272681
 0.0295   0.525721 0.336894 0.294532 0.280543 0.275299   0.273515
 0.0296 0.527566 0.338095 0.295511 0.281436   0.276153 0.274348
 0.0297 0.529406 0.339296 0.29649 0.282329   0.277006 0.275181
 0.0298 0.531243 0.340496 0.297468   0.283221 0.277858 0.276013
 0.0299 0.533076 0.341695   0.298446 0.284113 0.27871 0.276844
 0.03 0.534905 0.342894   0.299424 0.285004 0.279561 0.277674
 0.0301 0.53673 0.344093   0.300401 0.285895 0.280412 0.278504
 0.0302 0.538551   0.345291 0.301377 0.286785 0.281261 0.279333
 0.0303   0.540367 0.346488 0.302354 0.287675 0.282111   0.280162
 0.0304 0.54218 0.347685 0.303329 0.288564 0.28296   0.28099
 0.0305 0.543988 0.348881 0.304304 0.289452 0.283808   0.281817
 0.0306 0.545793 0.350077 0.305279 0.29034   0.284655 0.282644
 0.0307 0.547593 0.351272 0.306253   0.291227 0.285502 0.28347
 0.0308 0.549389 0.352466 0.307227   0.292114 0.286348 0.284295
 0.0309 0.551181 0.35366 0.3082   0.293 0.287194 0.28512
 0.031 0.552968 0.354853 0.309173   0.293886 0.288039 0.285944
 0.0311 0.554752 0.356045   0.310145 0.294771 0.288883 0.286767
 0.0312 0.556531   0.357237 0.311117 0.295656 0.289727 0.287589
 0.0313   0.558306 0.358428 0.312088 0.29654 0.29057 0.288411
 0.0314   0.560077 0.359619 0.313058 0.297423 0.291413   0.289233
 0.0315 0.561843 0.360809 0.314029 0.298306   0.292255 0.290053
 0.0316 0.563606 0.361998 0.314998   0.299189 0.293096 0.290873
 0.0317 0.565363 0.363187   0.315967 0.30007 0.293937 0.291693
 0.0318 0.567117 0.364375   0.316936 0.300952 0.294777 0.292511
 0.0319 0.568866   0.365562 0.317904 0.301832 0.295616 0.293329
 0.032 0.570611   0.366749 0.318872 0.302712 0.296455 0.294146
 0.0321   0.572352 0.367935 0.319839 0.303592 0.297293   0.294963
 0.0322 0.574088 0.36912 0.320805 0.304471 0.298131   0.295779
 0.0323 0.57582 0.370304 0.321771 0.305349   0.298968 0.296594
 0.0324 0.577547 0.371488 0.322736   0.306227 0.299804 0.297409
 0.0325 0.57927 0.372671 0.323701   0.307104 0.30064 0.298223
 0.0326 0.580989 0.373854   0.324666 0.307981 0.301475 0.299036
 0.0327 0.582703   0.375035 0.32563 0.308857 0.302309 0.299849
 0.0328 0.584413   0.376216 0.326593 0.309732 0.303143 0.300661
 0.0329   0.586118 0.377396 0.327556 0.310607 0.303977 0.301472
 0.033   0.587819 0.378575 0.328518 0.311481 0.304809   0.302283
 0.0331 0.589516 0.379754 0.329479 0.312355   0.305641 0.303093
 0.0332 0.591207 0.380932 0.330441   0.313228 0.306472 0.303902
 0.0333 0.592895 0.382109   0.331401 0.314101 0.307303 0.304711
 0.0334 0.594578   0.383285 0.332361 0.314973 0.308133 0.305519
 0.0335   0.596256 0.384461 0.33332 0.315844 0.308963 0.306327
 0.0336   0.59793 0.385635 0.334279 0.316715 0.309792   0.307133
 0.0337 0.5996 0.386809 0.335238 0.317585 0.31062   0.307939
 0.0338 0.601265 0.387982 0.336195 0.318455   0.311447 0.308745
 0.0339 0.602925 0.389155 0.337152   0.319324 0.312274 0.309549
 0.034 0.604581 0.390326 0.338109   0.320192 0.313101 0.310353
 0.0341 0.606232 0.391497   0.339065 0.32106 0.313926 0.311157
 0.0342 0.607879 0.392667   0.34002 0.321927 0.314751 0.311959
 0.0343 0.609521   0.393836 0.340975 0.322794 0.315576 0.312762
 0.0344   0.611158 0.395004 0.34193 0.32366 0.3164 0.313563
 0.0345   0.612791 0.396171 0.342883 0.324526 0.317223   0.314364
 0.0346 0.61442 0.397338 0.343836 0.325391 0.318045   0.315164
 0.0347 0.616043 0.398503 0.344789 0.326255   0.318867 0.315963
 0.0348 0.617663 0.399668 0.345741   0.327119 0.319689 0.316762
 0.0349 0.619277 0.400832   0.346692 0.327982 0.320509 0.31756
 0.035 0.620887 0.401995   0.347643 0.328844 0.321329 0.318357
 0.0351 0.622492   0.403157 0.348593 0.329706 0.322149 0.319154
 0.0352   0.624093 0.404318 0.349542 0.330567 0.322967 0.31995
 0.0353   0.625689 0.405478 0.350491 0.331428 0.323786   0.320745
 0.0354 0.627281 0.406638 0.35144 0.332288 0.324603   0.32154
 0.0355 0.628867 0.407796 0.352387 0.333148 0.32542   0.322334
 0.0356 0.63045 0.408954 0.353335 0.334006   0.326236 0.323128
 0.0357 0.632027 0.41011 0.354281 0.334865   0.327052 0.32392
 0.0358 0.6336 0.411266 0.355227 0.335722   0.327867 0.324712
 0.0359 0.635168 0.412421 0.356172   0.336579 0.328681 0.325504
 0.036 0.636732 0.413575 0.357117   0.337436 0.329495 0.326295
 0.0361 0.63829 0.414728   0.358061 0.338292 0.330308 0.327085
 0.0362 0.639845 0.41588   0.359004 0.339147 0.33112 0.327874
 0.0363 0.641394   0.417031 0.359947 0.340002 0.331932 0.328663
 0.0364   0.642939 0.418181 0.360889 0.340856 0.332743   0.329451
 0.0365 0.644479 0.41933 0.361831 0.341709 0.333553   0.330238
 0.0366 0.646015 0.420478 0.362772 0.342562   0.334363 0.331025
 0.0367 0.647545 0.421625 0.363712   0.343414 0.335172 0.331811
 0.0368 0.649071 0.422772   0.364651 0.344265 0.335981 0.332597
 0.0369 0.650593   0.423917 0.36559 0.345116 0.336789 0.333381
 0.037 0.65211   0.425061 0.366529 0.345967 0.337596 0.334165
 0.0371   0.653622 0.426204 0.367466 0.346816 0.338403   0.334949
 0.0372 0.655129 0.427347 0.368404 0.347665   0.339209 0.335732
 0.0373 0.656632 0.428488 0.36934 0.348514   0.340014 0.336514
 0.0374 0.65813 0.429628 0.370276   0.349362 0.340819 0.337295
 0.0375 0.659623 0.430767   0.371211 0.350209 0.341623 0.338076
 0.0376 0.661111   0.431906 0.372145 0.351055 0.342426 0.338856
 0.0377   0.662595 0.433043 0.373079 0.351901 0.343229   0.339635
 0.0378 0.664074 0.434179 0.374012 0.352747   0.344031 0.340414
 0.0379 0.665549 0.435314 0.374945   0.353591 0.344833 0.341192
 0.038 0.667019 0.436448 0.375877   0.354435 0.345634 0.34197
 0.0381 0.668484 0.437581   0.376808 0.355279 0.346434 0.342746
 0.0382 0.669944   0.438713 0.377738 0.356122 0.347233 0.343523
 0.0383 0.6714   0.439844 0.378668 0.356964 0.348032 0.344298
 0.0384   0.672851 0.440974 0.379597 0.357805 0.348831   0.345073
 0.0385 0.674297 0.442103 0.380526 0.358646   0.349628 0.345847
 0.0386 0.675738 0.443231 0.381454   0.359486 0.350425 0.34662
 0.0387 0.677175 0.444358 0.382381   0.360326 0.351222 0.347393
 0.0388 0.678607 0.445483   0.383307 0.361165 0.352017 0.348165
 0.0389 0.680035   0.446608 0.384233 0.362004 0.352813 0.348937
 0.039 0.681458   0.447731 0.385158 0.362841 0.353607 0.349707
 0.0391   0.682876 0.448854 0.386083 0.363678 0.354401   0.350478
 0.0392 0.684289 0.449975 0.387007 0.364515   0.355194 0.351247
 0.0393 0.685698 0.451095 0.38793 0.365351   0.355986 0.352016
 0.0394 0.687102 0.452214 0.388852   0.366186 0.356778 0.352784
 0.0395 0.688501 0.453332   0.389774 0.36702 0.357569 0.353551
 0.0396 0.689896 0.454449   0.390695 0.367854 0.35836 0.354318
 0.0397 0.691286   0.455565 0.391615 0.368688 0.35915 0.355084
 0.0398 0.692671   0.456679 0.392535 0.36952 0.359939 0.35585
 0.0399 0.694052   0.457793 0.393454 0.370352 0.360728 0.356615
 0.04 0.695428   0.458905 0.394372 0.371184 0.361516 0.357379
 0.0401   0.696799 0.460016 0.39529 0.372014 0.362303 0.358142
 0.0402   0.698165 0.461127 0.396206 0.372844 0.36309   0.358905
 0.0403 0.699527 0.462236 0.397123 0.373674   0.363876 0.359667
 0.0404 0.700885 0.463343 0.398038   0.374502 0.364661 0.360429
 0.0405 0.702237 0.46445 0.398953   0.375331 0.365446 0.36119
 0.0406 0.703585 0.465556   0.399867 0.376158 0.36623 0.36195
 0.0407 0.704929 0.46666   0.40078 0.376985 0.367013 0.362709
 0.0408 0.706267 0.467763   0.401693 0.377811 0.367796 0.363468
 0.0409 0.707601   0.468865 0.402605 0.378637 0.368578 0.364226
 0.041 0.708931   0.469966 0.403516 0.379461 0.369359 0.364984
 0.0411   0.710256 0.471066 0.404426 0.380286 0.37014 0.36574
 0.0412   0.711576 0.472164 0.405336 0.381109 0.37092 0.366497
 0.0413   0.712891 0.473261 0.406245 0.381932 0.3717 0.367252
 0.0414   0.714202 0.474358 0.407153 0.382754 0.372479   0.368007
 0.0415 0.715508 0.475452 0.408061 0.383576   0.373257 0.368761
 0.0416 0.71681 0.476546 0.408968 0.384397   0.374034 0.369515
 0.0417 0.718107 0.477639 0.409874   0.385217 0.374811 0.370268
 0.0418 0.7194 0.47873 0.410779   0.386037 0.375588 0.37102
 0.0419 0.720687 0.47982 0.411684   0.386856 0.376363 0.371771
 0.042 0.721971 0.480909 0.412588   0.387674 0.377138 0.372522
 0.0421 0.723249 0.481997   0.413491 0.388492 0.377912 0.373272
 0.0422 0.724523   0.483083 0.414393 0.389309 0.378686 0.374022
 0.0423   0.725793 0.484169 0.415295 0.390125 0.379459   0.374771
 0.0424 0.727058 0.485253 0.416196 0.390941   0.380231 0.375519
 0.0425 0.728318 0.486336 0.417096   0.391756 0.381003 0.376267
 0.0426 0.729574 0.487417   0.417996 0.39257 0.381774 0.377013
 0.0427 0.730826 0.488498   0.418895 0.393384 0.382544 0.37776
 0.0428 0.732072   0.489577 0.419793 0.394197 0.383314 0.378505
 0.0429   0.733314 0.490655 0.42069 0.39501 0.384083 0.37925
 0.043   0.734552 0.491731 0.421586 0.395821 0.384852   0.379994
 0.0431 0.735785 0.492807 0.422482 0.396632   0.385619 0.380738
 0.0432 0.737014 0.493881 0.423377   0.397443 0.386386 0.381481
 0.0433 0.738238 0.494954   0.424271 0.398252 0.387153 0.382223
 0.0434 0.739458   0.496025 0.425165 0.399061 0.387919 0.382965
 0.0435   0.740673 0.497096 0.426058 0.39987 0.388684 0.383706
 0.0436   0.741883 0.498165 0.42695 0.400678 0.389448   0.384446
 0.0437 0.743089 0.499233 0.427841 0.401485   0.390212 0.385185
 0.0438 0.744291 0.500299 0.428731   0.402291 0.390975 0.385924
 0.0439 0.745488 0.501365   0.429621 0.403097 0.391738 0.386663
 0.044 0.746681 0.502429   0.43051 0.403902 0.3925 0.3874
 0.0441 0.747869 0.503491   0.431398 0.404706 0.393261 0.388137
 0.0442 0.749053   0.504553 0.432286 0.40551 0.394021 0.388873
 0.0443 0.750232   0.505613 0.433172 0.406313 0.394781 0.389609
 0.0444   0.751407 0.506672 0.434058 0.407115 0.39554 0.390344
 0.0445   0.752578 0.50773 0.434944 0.407917 0.396299   0.391078
 0.0446 0.753744 0.508786 0.435828 0.408718   0.397057 0.391812
 0.0447 0.754905 0.509841 0.436711   0.409518 0.397814 0.392545
 0.0448 0.756063 0.510895   0.437594 0.410318 0.398571 0.393277
 0.0449 0.757216   0.511947 0.438476 0.411117 0.399327 0.394009
 0.045 0.758364   0.512998 0.439358 0.411915 0.400082 0.39474
 0.0451   0.759508 0.514048 0.440238 0.412713 0.400837 0.39547
 0.0452   0.760648 0.515096 0.441118 0.41351 0.40159 0.3962
 0.0453   0.761783 0.516144 0.441997 0.414306 0.402344   0.396929
 0.0454 0.762914 0.517189 0.442875 0.415102   0.403096 0.397657
 0.0455 0.764041 0.518234 0.443752   0.415897 0.403848 0.398385
 0.0456 0.765163 0.519277   0.444629 0.416691 0.4046 0.399112
 0.0457 0.766281 0.520319   0.445505 0.417484 0.40535 0.399838
 0.0458 0.767394 0.52136   0.44638 0.418277 0.4061 0.400564
 0.0459 0.768504 0.522399   0.447254 0.41907 0.40685 0.401289
 0.046 0.769609 0.523437   0.448127 0.419861 0.407598 0.402014
 0.0461 0.770709   0.524473 0.449 0.420652 0.408347 0.402737
 0.0462 0.771806   0.525508 0.449872 0.421442 0.409094 0.403461
 0.0463   0.772898 0.526542 0.450743 0.422232 0.409841   0.404183
 0.0464 0.773986 0.527575 0.451613 0.42302 0.410587   0.404905
 0.0465 0.775069 0.528606 0.452482 0.423808   0.411332 0.405626
 0.0466 0.776148 0.529636 0.453351   0.424596 0.412077 0.406346
 0.0467 0.777224 0.530664   0.454219 0.425383 0.412821 0.407066
 0.0468 0.778294   0.531691 0.455086 0.426169 0.413564 0.407785
 0.0469   0.779361 0.532717 0.455952 0.426954 0.414307 0.408504
 0.047   0.780423 0.533742 0.456818 0.427739 0.415049   0.409221
 0.0471 0.781481 0.534765 0.457682 0.428523   0.415791 0.409939
 0.0472 0.782535 0.535786 0.458546   0.429306 0.416531 0.410655
 0.0473 0.783585 0.536807   0.459409 0.430089 0.417271 0.411371
 0.0474 0.784631   0.537826 0.460271 0.430871 0.418011 0.412086
 0.0475   0.785672 0.538843 0.461133 0.431652 0.41875 0.412801
 0.0476   0.786709 0.539859 0.461993 0.432432 0.419488   0.413515
 0.0477 0.787742 0.540874 0.462853 0.433212   0.420225 0.414228
 0.0478 0.788771 0.541888 0.463712   0.433992 0.420962 0.41494
 0.0479 0.789796 0.5429 0.46457   0.43477 0.421698 0.415652
 0.048 0.790817 0.54391 0.465428   0.435548 0.422434 0.416363
 0.0481 0.791833 0.54492 0.466284   0.436325 0.423169 0.417074
 0.0482 0.792846 0.545928   0.46714 0.437101 0.423903 0.417784
 0.0483 0.793854 0.546934   0.467995 0.437877 0.424636 0.418493
 0.0484 0.794858   0.547939 0.468849 0.438652 0.425369 0.419202
 0.0485   0.795859 0.548943 0.469702 0.439426 0.426101 0.41991
 0.0486   0.796855 0.549946 0.470555 0.4402 0.426833 0.420617
 0.0487   0.797847 0.550947 0.471407 0.440973 0.427564   0.421324
 0.0488 0.798835 0.551946 0.472257 0.441745   0.428294 0.42203
 0.0489 0.799819 0.552944 0.473107 0.442517   0.429024 0.422735
 0.049 0.800799 0.553941 0.473956   0.443288 0.429752 0.42344
 0.0491 0.801774 0.554937 0.474805   0.444058 0.430481 0.424144
 0.0492 0.802746 0.55593   0.475652 0.444827 0.431208 0.424847
 0.0493 0.803714   0.556923 0.476499 0.445596 0.431935 0.42555
 0.0494 0.804678   0.557914 0.477345 0.446364 0.432661 0.426252
 0.0495   0.805638 0.558904 0.47819 0.447132 0.433387 0.426953
 0.0496   0.806594 0.559892 0.479034 0.447898 0.434112   0.427654
 0.0497 0.807546 0.560879 0.479878 0.448664   0.434836 0.428354
 0.0498 0.808494 0.561865 0.48072 0.44943   0.43556 0.429054
 0.0499 0.809438 0.562849 0.481562 0.450194   0.436283 0.429752
 0.05 0.810378 0.563832 0.482403 0.450958   0.437005 0.430451
 0.0501 0.811315 0.564813 0.483243   0.451721 0.437727 0.431148
 0.0502 0.812247 0.565793   0.484082 0.452484 0.438447 0.431845
 0.0503 0.813176   0.566771 0.48492 0.453246 0.439168 0.432541
 0.0504 0.8141   0.567748 0.485758 0.454007 0.439887 0.433237
 0.0505   0.815021 0.568724 0.486594 0.454767 0.440606   0.433931
 0.0506 0.815938 0.569698 0.48743 0.455527 0.441325   0.434626
 0.0507 0.816851 0.570671 0.488265 0.456286   0.442042 0.435319
 0.0508 0.81776 0.571642 0.489099 0.457044   0.442759 0.436012
 0.0509 0.818665 0.572612 0.489933   0.457802 0.443476 0.436704
 0.051 0.819567 0.57358 0.490765   0.458559 0.444191 0.437396
 0.0511 0.820464 0.574547   0.491597 0.459315 0.444906 0.438087
 0.0512 0.821358   0.575513 0.492428 0.460071 0.445621 0.438777
 0.0513   0.822248 0.576477 0.493258 0.460825 0.446334   0.439467
 0.0514 0.823135 0.577439 0.494087 0.461579   0.447047 0.440156
 0.0515 0.824017 0.578401 0.494915   0.462333 0.44776 0.440844
 0.0516 0.824896 0.57936 0.495742   0.463086 0.448471 0.441532
 0.0517 0.825771 0.580319   0.496569 0.463838 0.449182 0.442219
 0.0518 0.826642   0.581276 0.497394 0.464589 0.449893 0.442905
 0.0519 0.82751   0.582231 0.498219 0.465339 0.450602 0.443591
 0.052   0.828374 0.583185 0.499043 0.466089 0.451311   0.444276
 0.0521 0.829234 0.584138 0.499866 0.466838 0.45202   0.444961
 0.0522 0.83009 0.585089 0.500689 0.467587   0.452727 0.445644
 0.0523 0.830943 0.586039 0.50151 0.468335   0.453434 0.446328
 0.0524 0.831792 0.586987 0.502331   0.469082 0.454141 0.44701
 0.0525 0.832637 0.587934 0.50315   0.469828 0.454847 0.447692
 0.0526 0.833479 0.588879   0.503969 0.470574 0.455552 0.448373
 0.0527 0.834317   0.589823 0.504787 0.471319 0.456256 0.449054
 0.0528   0.835152 0.590765 0.505604 0.472063 0.45696 0.449734
 0.0529   0.835983 0.591706 0.506421 0.472806 0.457663   0.450413
 0.053 0.83681 0.592646 0.507236 0.473549 0.458365   0.451092
 0.0531 0.837634 0.593584 0.508051 0.474291   0.459067 0.451769
 0.0532 0.838454 0.59452 0.508864 0.475033   0.459768 0.452447
 0.0533 0.83927 0.595455 0.509677   0.475773 0.460469 0.453123
 0.0534 0.840083 0.596389   0.510489 0.476513 0.461168 0.453799
 0.0535 0.840893   0.597321 0.5113 0.477252 0.461867 0.454475
 0.0536 0.841698   0.598252 0.512111 0.477991 0.462566 0.45515
 0.0537 0.842501   0.599181 0.51292 0.478729 0.463264 0.455824
 0.0538 0.8433   0.600109 0.513728 0.479466 0.463961 0.456497
 0.0539   0.844095 0.601035 0.514536 0.480202 0.464657 0.45717
 0.054   0.844887 0.60196 0.515343 0.480938 0.465353 0.457842
 0.0541   0.845675 0.602883 0.516149 0.481673 0.466048   0.458514
 0.0542 0.84646 0.603805 0.516954 0.482407 0.466743   0.459184
 0.0543 0.847241 0.604726 0.517758 0.483141   0.467436 0.459855
 0.0544 0.848019 0.605645 0.518561   0.483874 0.46813 0.460524
 0.0545 0.848794 0.606562 0.519364   0.484606 0.468822 0.461193
 0.0546 0.849565 0.607478   0.520165 0.485337 0.469514 0.461861
 0.0547 0.850332   0.608393 0.520966 0.486068 0.470205 0.462529
 0.0548   0.851096 0.609306 0.521766 0.486798 0.470896   0.463196
 0.0549 0.851857 0.610218 0.522565 0.487527   0.471585 0.463862
 0.055 0.852615 0.611128 0.523363 0.488256   0.472275 0.464528
 0.0551 0.853369 0.612037 0.52416   0.488984 0.472963 0.465193
 0.0552 0.854119 0.612944   0.524956 0.489711 0.473651 0.465857
 0.0553 0.854867 0.61385   0.525752 0.490438 0.474338 0.466521
 0.0554 0.855611   0.614754 0.526546 0.491163 0.475025 0.467184
 0.0555   0.856351 0.615657 0.52734 0.491888 0.475711 0.467847
 0.0556   0.857088 0.616558 0.528133 0.492613 0.476396   0.468509
 0.0557 0.857822 0.617458 0.528925 0.493336 0.47708   0.46917
 0.0558 0.858553 0.618356 0.529716 0.494059   0.477764 0.46983
 0.0559 0.859281 0.619253 0.530506 0.494781   0.478447 0.47049
 0.056 0.860005 0.620148 0.531295 0.495503   0.47913 0.471149
 0.0561 0.860726 0.621042 0.532084   0.496224 0.479812 0.471808
 0.0562 0.861443 0.621935   0.532871 0.496944 0.480493 0.472466
 0.0563 0.862158   0.622826 0.533658 0.497663 0.481174 0.473123
 0.0564   0.862869 0.623715 0.534444 0.498381 0.481854 0.47378
 0.0565   0.863577 0.624603 0.535229 0.499099 0.482533   0.474436
 0.0566 0.864281 0.625489 0.536013 0.499817   0.483212 0.475092
 0.0567 0.864983 0.626375 0.536796   0.500533 0.48389 0.475746
 0.0568 0.865681 0.627258 0.537578   0.501249 0.484567 0.476401
 0.0569 0.866376 0.62814 0.53836   0.501964 0.485244 0.477054
 0.057 0.867068 0.629021 0.53914   0.502678 0.48592 0.477707
 0.0571 0.867757 0.6299 0.53992   0.503392 0.486595 0.478359
 0.0572 0.868443 0.630777   0.540698 0.504105 0.48727 0.479011
 0.0573 0.869125 0.631653   0.541476 0.504817 0.487944 0.479662
 0.0574 0.869804   0.632528 0.542253 0.505528 0.488617 0.480312
 0.0575   0.870481 0.633401 0.543029 0.506239 0.48929 0.480962
 0.0576   0.871154 0.634273 0.543805 0.506949 0.489962   0.481611
 0.0577 0.871824 0.635143 0.544579 0.507658   0.490633 0.482259
 0.0578 0.872491 0.636012 0.545352   0.508367 0.491304 0.482907
 0.0579 0.873155 0.636879   0.546125 0.509075 0.491974 0.483554
 0.058 0.873816 0.637745   0.546896 0.509782 0.492643 0.4842
 0.0581 0.874474 0.638609   0.547667 0.510488 0.493312 0.484846
 0.0582 0.875128   0.639472 0.548437 0.511194 0.49398 0.485491
 0.0583 0.87578   0.640333 0.549206 0.511899 0.494647 0.486136
 0.0584   0.876429 0.641193 0.549974 0.512603 0.495314 0.48678
 0.0585   0.877074 0.642051 0.550741 0.513307 0.49598   0.487423
 0.0586 0.877717 0.642908 0.551507 0.51401 0.496646   0.488066
 0.0587 0.878357 0.643763 0.552273 0.514712   0.49731 0.488708
 0.0588 0.878994 0.644617 0.553037 0.515413   0.497974 0.489349
 0.0589 0.879628 0.645469 0.553801   0.516114 0.498638 0.48999
 0.059 0.880258 0.64632 0.554564   0.516814 0.499301 0.49063
 0.0591 0.880886 0.64717 0.555325   0.517513 0.499963 0.49127
 0.0592 0.881511 0.648018 0.556086   0.518211 0.500624 0.491909
 0.0593 0.882133 0.648864   0.556846 0.518909 0.501285 0.492547
 0.0594 0.882753   0.649709 0.557606 0.519606 0.501945 0.493184
 0.0595   0.883369 0.650552 0.558364 0.520303 0.502605   0.493821
 0.0596 0.883982 0.651394 0.559121 0.520998   0.503264 0.494458
 0.0597 0.884593 0.652235 0.559878   0.521693 0.503922 0.495093
 0.0598 0.8852 0.653074 0.560633   0.522388 0.50458 0.495728
 0.0599 0.885805 0.653911 0.561388   0.523081 0.505236 0.496363
 0.06 0.886407 0.654747 0.562142   0.523774 0.505893 0.496997
 0.0601 0.887006 0.655582   0.562895 0.524466 0.506548 0.49763
 0.0602 0.887602 0.656415   0.563647 0.525157 0.507203 0.498262
 0.0603 0.888196   0.657247 0.564398 0.525848 0.507857 0.498894
 0.0604   0.888786 0.658077 0.565148 0.526538 0.508511   0.499525
 0.0605 0.889374 0.658905 0.565897 0.527227   0.509164 0.500156
 0.0606 0.889959 0.659732 0.566646   0.527915 0.509816 0.500786
 0.0607 0.890542 0.660558   0.567393 0.528603 0.510468 0.501416
 0.0608 0.891121   0.661382 0.56814 0.52929 0.511119 0.502044
 0.0609 0.891698   0.662205 0.568885 0.529977 0.511769 0.502672
 0.061 0.892272   0.663026 0.56963 0.530662 0.512419 0.5033
 0.0611 0.892843   0.663846 0.570374 0.531347 0.513068 0.503927
 0.0612   0.893412 0.664664 0.571117 0.532031 0.513716   0.504553
 0.0613 0.893978 0.665481 0.571859 0.532715   0.514364 0.505179
 0.0614 0.894541 0.666296 0.572601   0.533397 0.515011 0.505804
 0.0615 0.895102 0.66711 0.573341   0.534079 0.515658 0.506428
 0.0616 0.89566 0.667922 0.57408   0.534761 0.516303 0.507052
 0.0617 0.896215 0.668733   0.574819 0.535441 0.516949 0.507675
 0.0618 0.896767   0.669542 0.575556 0.536121 0.517593 0.508297
 0.0619   0.897317 0.67035 0.576293 0.5368 0.518237 0.508919
 0.062   0.897864 0.671156 0.577029 0.537479 0.51888 0.50954
 0.0621   0.898409 0.671961 0.577764 0.538156 0.519522   0.510161
 0.0622 0.898951 0.672765 0.578498 0.538833   0.520164 0.510781
 0.0623 0.89949 0.673567 0.579231 0.539509   0.520805 0.5114
 0.0624 0.900027 0.674367 0.579963 0.540185   0.521446 0.512019
 0.0625 0.900561 0.675166 0.580695   0.54086 0.522086 0.512637
 0.0626 0.901093 0.675964 0.581425   0.541534 0.522725 0.513254
 0.0627 0.901622 0.67676   0.582154 0.542207 0.523364 0.513871
 0.0628 0.902149   0.677554 0.582883 0.54288 0.524002 0.514487
 0.0629 0.902673   0.678347 0.583611 0.543552 0.524639 0.515103
 0.063   0.903194 0.679139 0.584338 0.544223 0.525276   0.515718
 0.0631 0.903713 0.679929 0.585064 0.544894   0.525912 0.516332
 0.0632 0.904229 0.680718 0.585789   0.545563 0.526547 0.516946
 0.0633 0.904743 0.681505   0.586513 0.546232 0.527182 0.517559
 0.0634 0.905255   0.682291 0.587236 0.546901 0.527816 0.518172
 0.0635   0.905764 0.683075 0.587958 0.547568 0.528449   0.518784
 0.0636 0.90627 0.683858 0.58868 0.548235 0.529082   0.519395
 0.0637 0.906774 0.684639 0.5894 0.548901 0.529714   0.520005
 0.0638 0.907275 0.685419 0.59012 0.549567 0.530345   0.520615
 0.0639 0.907775 0.686197 0.590838 0.550232   0.530976 0.521225
 0.064 0.908271 0.686974 0.591556 0.550896   0.531606 0.521833
 0.0641 0.908765 0.68775 0.592273   0.551559 0.532236 0.522442
 0.0642 0.909257 0.688523   0.592989 0.552221 0.532864 0.523049
 0.0643 0.909747   0.689296 0.593704 0.552883 0.533493 0.523656
 0.0644   0.910234 0.690067 0.594418 0.553545 0.53412 0.524262
 0.0645   0.910718 0.690837 0.595132 0.554205 0.534747   0.524868
 0.0646 0.9112 0.691605 0.595844 0.554865 0.535373   0.525473
 0.0647 0.91168 0.692371 0.596555 0.555524 0.535999   0.526077
 0.0648 0.912158 0.693137 0.597266 0.556182   0.536624 0.526681
 0.0649 0.912633 0.6939 0.597976 0.556839   0.537248 0.527284
 0.065 0.913106 0.694663 0.598684 0.557496   0.537872 0.527887
 0.0651 0.913576 0.695423 0.599392   0.558152 0.538495 0.528489
 0.0652 0.914045 0.696183   0.600099 0.558808 0.539117 0.52909
 0.0653 0.91451 0.696941   0.600805 0.559463 0.539739 0.529691
 0.0654 0.914974   0.697697 0.601511 0.560117 0.54036 0.530291
 0.0655 0.915435   0.698452 0.602215 0.56077 0.54098 0.53089
 0.0656 0.915894   0.699206 0.602918 0.561422 0.5416 0.531489
 0.0657 0.916351   0.699958 0.603621 0.562074 0.542219 0.532088
 0.0658   0.916806 0.700708 0.604322 0.562725 0.542837   0.532685
 0.0659 0.917258 0.701457 0.605023 0.563376   0.543455 0.533282
 0.066 0.917708 0.702205 0.605722 0.564025   0.544072 0.533879
 0.0661 0.918156 0.702951 0.606421   0.564674 0.544689 0.534474
 0.0662 0.918601 0.703696   0.607119 0.565322 0.545305 0.53507
 0.0663 0.919044 0.70444   0.607816 0.56597 0.54592 0.535664
 0.0664 0.919485 0.705182   0.608512 0.566617 0.546535 0.536258
 0.0665 0.919924   0.705922 0.609208 0.567263 0.547149 0.536851
 0.0666   0.920361 0.706661 0.609902 0.567908 0.547762   0.537444
 0.0667 0.920796 0.707399 0.610595 0.568553   0.548375 0.538036
 0.0668 0.921228 0.708135 0.611288   0.569197 0.548987 0.538628
 0.0669 0.921658 0.708869 0.61198   0.56984 0.549598 0.539219
 0.067 0.922086 0.709603 0.61267   0.570483 0.550209 0.539809
 0.0671 0.922512 0.710334 0.61336   0.571124 0.550819 0.540398
 0.0672 0.922936 0.711065   0.614049 0.571765 0.551428 0.540988
 0.0673 0.923358   0.711794 0.614737 0.572406 0.552037 0.541576
 0.0674   0.923777 0.712521 0.615424 0.573045 0.552645   0.542164
 0.0675 0.924195 0.713247 0.61611 0.573684 0.553253   0.542751
 0.0676 0.92461 0.713972 0.616796 0.574323 0.55386   0.543338
 0.0677 0.925023 0.714695 0.61748 0.57496 0.554466   0.543924
 0.0678 0.925435 0.715417 0.618163 0.575597   0.555071 0.544509
 0.0679 0.925844 0.716137 0.618846   0.576233 0.555676 0.545094
 0.068 0.926251 0.716856 0.619528   0.576868 0.556281 0.545678
 0.0681 0.926656 0.717573   0.620209 0.577503 0.556884 0.546262
 0.0682 0.927059   0.718289 0.620888 0.578137 0.557487 0.546844
 0.0683 0.92746   0.719004 0.621567 0.57877 0.55809 0.547427
 0.0684 0.927859   0.719717 0.622246 0.579403 0.558692 0.548009
 0.0685   0.928256 0.720429 0.622923 0.580034 0.559293 0.54859
 0.0686   0.928651 0.721139 0.623599 0.580665 0.559893   0.54917
 0.0687 0.929043 0.721848 0.624274 0.581296 0.560493   0.54975
 0.0688 0.929434 0.722555 0.624949 0.581925   0.561092 0.550329
 0.0689 0.929823 0.723261 0.625623   0.582554 0.561691 0.550908
 0.069 0.93021 0.723966 0.626295   0.583182 0.562289 0.551486
 0.0691 0.930595 0.724669   0.626967 0.58381 0.562886 0.552064
 0.0692 0.930978 0.725371   0.627638 0.584437 0.563483 0.552641
 0.0693 0.931359   0.726071 0.628308 0.585063 0.564079 0.553217
 0.0694   0.931739 0.72677 0.628977 0.585688 0.564674 0.553793
 0.0695   0.932116 0.727468 0.629645 0.586313 0.565269   0.554368
 0.0696 0.932491 0.728164 0.630312 0.586937   0.565863 0.554942
 0.0697 0.932865 0.728859 0.630979 0.58756   0.566456 0.555516
 0.0698 0.933236 0.729552 0.631644   0.588183 0.567049 0.556089
 0.0699 0.933606 0.730244   0.632309 0.588804 0.567641 0.556662
 0.07 0.933973 0.730934   0.632973 0.589425 0.568233 0.557234
 0.0701 0.934339   0.731623 0.633635 0.590046 0.568824 0.557806
 0.0702   0.934703 0.732311 0.634297 0.590665 0.569414   0.558376
 0.0703 0.935065 0.732997 0.634958 0.591284   0.570004 0.558947
 0.0704 0.935425 0.733682 0.635618   0.591903 0.570593 0.559516
 0.0705 0.935784 0.734365   0.636278 0.59252 0.571181 0.560085
 0.0706 0.93614 0.735047   0.636936 0.593137 0.571769 0.560654
 0.0707 0.936495   0.735728 0.637593 0.593753 0.572356 0.561222
 0.0708   0.936848 0.736407 0.63825 0.594369 0.572942 0.561789
 0.0709   0.937199 0.737085 0.638906 0.594983 0.573528   0.562356
 0.071 0.937548 0.737762 0.63956 0.595597 0.574113   0.562922
 0.0711 0.937896 0.738437 0.640214 0.596211   0.574698 0.563487
 0.0712 0.938242 0.73911 0.640867 0.596823   0.575282 0.564052
 0.0713 0.938586 0.739782 0.641519   0.597435 0.575865 0.564616
 0.0714 0.938928 0.740453 0.64217   0.598046 0.576448 0.56518
 0.0715 0.939268 0.741123   0.642821 0.598657 0.57703 0.565743
 0.0716 0.939607 0.741791   0.64347 0.599266 0.577611 0.566306
 0.0717 0.939944   0.742458 0.644118 0.599875 0.578192 0.566868
 0.0718   0.940279 0.743123 0.644766 0.600484 0.578772   0.567429
 0.0719 0.940612 0.743787 0.645413 0.601091   0.579352 0.56799
 0.072 0.940944 0.744449 0.646058 0.601698   0.579931 0.56855
 0.0721 0.941274 0.74511 0.646703 0.602304   0.580509 0.569109
 0.0722 0.941602 0.74577 0.647347 0.60291   0.581086 0.569668
 0.0723 0.941929 0.746429 0.64799 0.603515   0.581663 0.570226
 0.0724 0.942254 0.747086 0.648633   0.604119 0.58224 0.570784
 0.0725 0.942577 0.747741 0.649274   0.604722 0.582816 0.571341
 0.0726 0.942898 0.748396   0.649914 0.605325 0.583391 0.571898
 0.0727 0.943218   0.749048 0.650554 0.605927 0.583965 0.572454
 0.0728   0.943536 0.7497 0.651193 0.606528 0.584539 0.573009
 0.0729   0.943853 0.75035 0.65183 0.607129 0.585112 0.573564
 0.073   0.944168 0.750999 0.652467 0.607728 0.585685   0.574118
 0.0731 0.944481 0.751646 0.653103 0.608328   0.586257 0.574672
 0.0732 0.944793 0.752292 0.653738   0.608926 0.586828 0.575225
 0.0733 0.945102 0.752937   0.654373 0.609524 0.587399 0.575777
 0.0734 0.945411 0.75358   0.655006 0.610121 0.587969 0.576329
 0.0735 0.945718   0.754222 0.655638 0.610717 0.588538 0.57688
 0.0736 0.946023   0.754863 0.65627 0.611313 0.589107 0.577431
 0.0737   0.946326 0.755502 0.656901 0.611908 0.589675   0.577981
 0.0738 0.946628 0.75614 0.65753 0.612502 0.590243   0.57853
 0.0739 0.946929 0.756776 0.658159 0.613095 0.59081   0.579079
 0.074 0.947227 0.757412 0.658787 0.613688 0.591376   0.579627
 0.0741 0.947525 0.758045 0.659414 0.61428   0.591942 0.580175
 0.0742 0.94782 0.758678 0.66004 0.614872   0.592507 0.580722
 0.0743 0.948114 0.759309 0.660666   0.615462 0.593072 0.581269
 0.0744 0.948407 0.759939 0.66129   0.616052 0.593635 0.581815
 0.0745 0.948698 0.760567   0.661914 0.616642 0.594199 0.58236
 0.0746 0.948988 0.761194   0.662537 0.61723 0.594761 0.582905
 0.0747 0.949276 0.76182   0.663158 0.617818 0.595323 0.583449
 0.0748 0.949562   0.762444 0.663779 0.618406 0.595885 0.583992
 0.0749   0.949847 0.763067 0.664399 0.618992 0.596445 0.584535
 0.075   0.95013 0.763689 0.665018 0.619578 0.597005   0.585078
 0.0751 0.950412 0.764309 0.665637 0.620163   0.597565 0.58562
 0.0752 0.950693 0.764928 0.666254 0.620747   0.598124 0.586161
 0.0753 0.950972 0.765546 0.666871   0.621331 0.598682 0.586702
 0.0754 0.951249 0.766163   0.667486 0.621914 0.59924 0.587242
 0.0755 0.951525 0.766778   0.668101 0.622496 0.599797 0.587781
 0.0756 0.9518 0.767391   0.668715 0.623078 0.600353 0.58832
 0.0757 0.952073   0.768004 0.669328 0.623659 0.600909 0.588858
 0.0758   0.952345 0.768615 0.66994 0.624239 0.601464 0.589396
 0.0759   0.952615 0.769224 0.670551 0.624819 0.602019   0.589933
 0.076 0.952884 0.769833 0.671161 0.625397 0.602572   0.59047
 0.0761 0.953151 0.77044 0.671771 0.625976 0.603126   0.591006
 0.0762 0.953417 0.771046 0.672379 0.626553   0.603678 0.591541
 0.0763 0.953682 0.77165 0.672987 0.62713   0.60423 0.592076
 0.0764 0.953945 0.772253 0.673594 0.627706   0.604782 0.59261
 0.0765 0.954207 0.772855 0.6742 0.628281   0.605333 0.593144
 0.0766 0.954467 0.773455 0.674805   0.628856 0.605883 0.593677
 0.0767 0.954726 0.774055   0.675409 0.62943 0.606433 0.59421
 0.0768 0.954984 0.774652   0.676012 0.630003 0.606981 0.594742
 0.0769 0.95524 0.775249   0.676615 0.630576 0.60753 0.595273
 0.077 0.955495 0.775844   0.677216 0.631147 0.608078 0.595804
 0.0771 0.955748   0.776438 0.677817 0.631719 0.608625 0.596334
 0.0772   0.956001 0.777031 0.678417 0.632289 0.609171   0.596864
 0.0773 0.956251 0.777622 0.679016 0.632859   0.609717 0.597393
 0.0774 0.956501 0.778212 0.679614   0.633428 0.610262 0.597921
 0.0775 0.956749 0.778801   0.680211 0.633996 0.610807 0.598449
 0.0776 0.956996   0.779388 0.680808 0.634564 0.611351 0.598977
 0.0777   0.957241 0.779974 0.681403 0.635131 0.611895   0.599503
 0.0778 0.957486 0.780559 0.681998 0.635698   0.612437 0.60003
 0.0779 0.957728 0.781143 0.682591 0.636263   0.61298 0.600555
 0.078 0.95797 0.781725 0.683184 0.636828   0.613521 0.60108
 0.0781 0.95821 0.782306 0.683776 0.637392   0.614062 0.601605
 0.0782 0.958449 0.782886 0.684367   0.637956 0.614603 0.602129
 0.0783 0.958687 0.783464   0.684957 0.638519 0.615142 0.602652
 0.0784 0.958923   0.784041 0.685547 0.639081 0.615682 0.603175
 0.0785   0.959159 0.784617 0.686135 0.639643 0.61622 0.603697
 0.0786   0.959392 0.785192 0.686723 0.640203 0.616758   0.604218
 0.0787 0.959625 0.785765 0.68731 0.640764 0.617295   0.604739
 0.0788 0.959857 0.786337 0.687896 0.641323   0.617832 0.60526
 0.0789 0.960087 0.786908 0.688481 0.641882   0.618368 0.60578
 0.079 0.960316 0.787477 0.689065 0.64244   0.618904 0.606299
 0.0791 0.960543 0.788045 0.689648   0.642997 0.619439 0.606818
 0.0792 0.96077 0.788612 0.690231   0.643554 0.619973 0.607336
 0.0793 0.960995 0.789178   0.690812 0.64411 0.620507 0.607854
 0.0794 0.961219 0.789742   0.691393 0.644665 0.62104 0.608371
 0.0795 0.961442   0.790305 0.691973 0.64522 0.621572 0.608887
 0.0796 0.961663   0.790867 0.692552 0.645774 0.622104 0.609403
 0.0797   0.961884 0.791428 0.69313 0.646327 0.622635 0.609918
 0.0798   0.962103 0.791987 0.693707 0.64688 0.623166   0.610433
 0.0799 0.962321 0.792545 0.694284 0.647432   0.623696 0.610947
 0.08 0.962538 0.793102 0.694859 0.647983   0.624226 0.611461
 0.0801 0.962753 0.793657 0.695434   0.648533 0.624754 0.611974
 0.0802 0.962968 0.794212   0.696008 0.649083 0.625283 0.612487
 0.0803 0.963181   0.794765 0.696581 0.649632 0.62581 0.612999
 0.0804 0.963393   0.795316 0.697153 0.650181 0.626337 0.61351
 0.0805   0.963604 0.795867 0.697724 0.650729 0.626864   0.614021
 0.0806 0.963814 0.796416 0.698294 0.651276 0.62739   0.614531
 0.0807 0.964023 0.796964 0.698864 0.651822   0.627915 0.615041
 0.0808 0.964231 0.797511 0.699433   0.652368 0.628439 0.61555
 0.0809 0.964437 0.798057 0.7   0.652913 0.628963 0.616059
 0.081 0.964642 0.798601 0.700567   0.653457 0.629487 0.616567
 0.0811 0.964847 0.799144   0.701134 0.654001 0.63001 0.617074
 0.0812 0.96505 0.799686   0.701699 0.654544 0.630532 0.617581
 0.0813 0.965252   0.800226 0.702263 0.655086 0.631054 0.618087
 0.0814   0.965453 0.800766 0.702827 0.655628 0.631575   0.618593
 0.0815 0.965652 0.801304 0.70339 0.656169 0.632095   0.619098
 0.0816 0.965851 0.801841 0.703951 0.656709   0.632615 0.619603
 0.0817 0.966049 0.802377 0.704512   0.657249 0.633134 0.620107
 0.0818 0.966245 0.802911   0.705073 0.657788 0.633653 0.62061
 0.0819 0.966441 0.803444   0.705632 0.658326 0.634171 0.621113
 0.082 0.966635   0.803976 0.70619 0.658864 0.634688 0.621616
 0.0821 0.966829   0.804507 0.706748 0.659401 0.635205 0.622118
 0.0822   0.967021 0.805037 0.707305 0.659937 0.635721   0.622619
 0.0823 0.967212 0.805565 0.707861 0.660473   0.636237 0.62312
 0.0824 0.967402 0.806092 0.708416 0.661008   0.636752 0.62362
 0.0825 0.967591 0.806618 0.70897 0.661542   0.637266 0.624119
 0.0826 0.96778 0.807143 0.709523   0.662076 0.63778 0.624618
 0.0827 0.967967 0.807667 0.710076   0.662608 0.638293 0.625117
 0.0828 0.968153 0.808189   0.710628 0.663141 0.638806 0.625615
 0.0829 0.968338 0.80871   0.711179 0.663672 0.639318 0.626112
 0.083 0.968522 0.80923   0.711729 0.664203 0.63983 0.626609
 0.0831 0.968705   0.809749 0.712278 0.664733 0.64034 0.627105
 0.0832 0.968887   0.810266 0.712826 0.665263 0.640851 0.627601
 0.0833   0.969068 0.810782 0.713374 0.665792 0.64136 0.628096
 0.0834   0.969248 0.811298 0.71392 0.66632 0.641869 0.628591
 0.0835   0.969427 0.811812 0.714466 0.666847 0.642378   0.629085
 0.0836 0.969605 0.812324 0.715011 0.667374   0.642886 0.629578
 0.0837 0.969782 0.812836 0.715555 0.6679   0.643393 0.630071
 0.0838 0.969958 0.813346 0.716098   0.668426 0.6439 0.630564
 0.0839 0.970133 0.813855 0.716641   0.668951 0.644406 0.631056
 0.084 0.970307 0.814363 0.717182   0.669475 0.644912 0.631547
 0.0841 0.97048 0.81487 0.717723   0.669998 0.645417 0.632038
 0.0842 0.970652 0.815376   0.718263 0.670521 0.645921 0.632528
 0.0843 0.970824 0.81588   0.718802 0.671043 0.646425 0.633018
 0.0844 0.970994   0.816383 0.719341 0.671565 0.646928 0.633507
 0.0845   0.971163 0.816886 0.719878 0.672086 0.64743 0.633995
 0.0846   0.971332 0.817386 0.720415 0.672606 0.647932   0.634483
 0.0847 0.971499 0.817886 0.72095 0.673125 0.648434   0.634971
 0.0848 0.971666 0.818385 0.721485 0.673644   0.648935 0.635458
 0.0849 0.971832 0.818882 0.722019   0.674162 0.649435 0.635944
 0.085 0.971996 0.819378 0.722553   0.67468 0.649935 0.63643
 0.0851 0.97216 0.819873 0.723085   0.675197 0.650434 0.636915
 0.0852 0.972323 0.820367   0.723617 0.675713 0.650932 0.6374
 0.0853 0.972485 0.82086   0.724148 0.676228 0.65143 0.637884
 0.0854 0.972646 0.821352   0.724678 0.676743 0.651927 0.638368
 0.0855 0.972806   0.821842 0.725207 0.677258 0.652424 0.638851
 0.0856   0.972966 0.822331 0.725735 0.677771 0.65292 0.639333
 0.0857   0.973124 0.82282 0.726263 0.678284 0.653416   0.639815
 0.0858 0.973282 0.823307 0.726789 0.678796   0.653911 0.640297
 0.0859 0.973438 0.823792 0.727315   0.679308 0.654405 0.640778
 0.086 0.973594 0.824277 0.72784   0.679819 0.654899 0.641258
 0.0861 0.973749 0.824761   0.728364 0.680329 0.655392 0.641738
 0.0862 0.973903   0.825243 0.728888 0.680838 0.655885 0.642217
 0.0863   0.974056 0.825724 0.72941 0.681347 0.656377 0.642696
 0.0864   0.974209 0.826204 0.729932 0.681856 0.656869   0.643174
 0.0865 0.97436 0.826683 0.730453 0.682363 0.657359   0.643652
 0.0866 0.974511 0.827161 0.730973 0.68287 0.65785   0.644129
 0.0867 0.974661 0.827638 0.731492 0.683376   0.65834 0.644606
 0.0868 0.97481 0.828113 0.732011 0.683882   0.658829 0.645082
 0.0869 0.974958 0.828588 0.732528   0.684387 0.659317 0.645557
 0.087 0.975105 0.829061 0.733045   0.684891 0.659805 0.646032
 0.0871 0.975252 0.829533   0.733561 0.685395 0.660293 0.646506
 0.0872 0.975397   0.830004 0.734076 0.685898 0.66078 0.64698
 0.0873 0.975542   0.830474 0.734591 0.6864 0.661266 0.647454
 0.0874 0.975686   0.830943 0.735104 0.686902 0.661752 0.647926
 0.0875   0.975829 0.831411 0.735617 0.687403 0.662237   0.648399
 0.0876 0.975972 0.831877 0.736129 0.687903   0.662721 0.64887
 0.0877 0.976114 0.832343 0.73664 0.688403   0.663205 0.649342
 0.0878 0.976254 0.832807 0.73715 0.688902   0.663689 0.649812
 0.0879 0.976394 0.83327 0.73766 0.689401   0.664171 0.650282
 0.088 0.976534 0.833733 0.738169   0.689898 0.664654 0.650752
 0.0881 0.976672 0.834194   0.738676 0.690395 0.665135 0.651221
 0.0882 0.97681 0.834653   0.739183 0.690892 0.665617 0.65169
 0.0883 0.976947   0.835112 0.73969 0.691388 0.666097 0.652158
 0.0884 0.977083   0.83557 0.740195 0.691883 0.666577 0.652625
 0.0885   0.977218 0.836027 0.7407 0.692377 0.667056 0.653092
 0.0886   0.977353 0.836482 0.741204 0.692871 0.667535   0.653558
 0.0887 0.977487 0.836936 0.741707 0.693365   0.668013 0.654024
 0.0888 0.97762 0.83739 0.742209 0.693857   0.668491 0.65449
 0.0889 0.977753 0.837842 0.74271 0.694349   0.668968 0.654954
 0.089 0.977884 0.838293 0.743211 0.69484   0.669445 0.655419
 0.0891 0.978015 0.838743 0.743711   0.695331 0.669921 0.655882
 0.0892 0.978145 0.839192 0.74421   0.695821 0.670396 0.656346
 0.0893 0.978275 0.83964   0.744708 0.69631 0.670871 0.656808
 0.0894 0.978403 0.840087   0.745205 0.696799 0.671345 0.65727
 0.0895 0.978531   0.840532 0.745702 0.697287 0.671819 0.657732
 0.0896   0.978658 0.840977 0.746198 0.697775 0.672292   0.658193
 0.0897 0.978785 0.841421 0.746693 0.698261   0.672764 0.658654
 0.0898 0.978911 0.841863 0.747187   0.698747 0.673236 0.659114
 0.0899 0.979036 0.842304   0.747681 0.699233 0.673708 0.659573
 0.09 0.97916 0.842745   0.748173 0.699718 0.674179 0.660032
 0.0901 0.979284   0.843184 0.748665 0.700202 0.674649 0.660491
 0.0902   0.979407 0.843622 0.749156 0.700686 0.675119   0.660949
 0.0903 0.979529 0.844059 0.749646 0.701168   0.675588 0.661406
 0.0904 0.979651 0.844495 0.750136   0.701651 0.676056 0.661863
 0.0905 0.979772 0.84493 0.750624   0.702132 0.676524 0.662319
 0.0906 0.979892 0.845364   0.751112 0.702613 0.676992 0.662775
 0.0907 0.980011   0.845797 0.751599 0.703094 0.677459 0.66323
 0.0908 0.98013   0.846229 0.752086 0.703573 0.677925 0.663685
 0.0909   0.980249 0.84666 0.752571 0.704053 0.678391 0.664139
 0.091   0.980366 0.847089 0.753056 0.704531 0.678856   0.664593
 0.0911 0.980483 0.847518 0.75354 0.705009 0.679321   0.665046
 0.0912 0.980599 0.847945 0.754023 0.705486   0.679785 0.665499
 0.0913 0.980715 0.848372 0.754505   0.705963 0.680248 0.665951
 0.0914 0.980829 0.848797   0.754987 0.706438 0.680711 0.666403
 0.0915 0.980944   0.849222 0.755468 0.706914 0.681173 0.666854
 0.0916   0.981057 0.849645 0.755948 0.707388 0.681635   0.667304
 0.0917 0.98117 0.850068 0.756427 0.707862 0.682097   0.667754
 0.0918 0.981282 0.850489 0.756905 0.708336   0.682557 0.668204
 0.0919 0.981394 0.850909 0.757383   0.708808 0.683017 0.668653
 0.092 0.981505 0.851329 0.75786   0.70928 0.683477 0.669102
 0.0921 0.981615 0.851747 0.758336   0.709752 0.683936 0.66955
 0.0922 0.981725 0.852164   0.758811 0.710223 0.684394 0.669997
 0.0923 0.981834 0.85258   0.759286 0.710693 0.684852 0.670444
 0.0924 0.981943   0.852995 0.75976 0.711163 0.68531 0.67089
 0.0925 0.98205   0.853409 0.760233 0.711631 0.685767 0.671336
 0.0926   0.982158 0.853823 0.760705 0.7121 0.686223 0.671782
 0.0927   0.982264 0.854235 0.761176 0.712567 0.686678   0.672227
 0.0928 0.98237 0.854646 0.761647 0.713035 0.687134   0.672671
 0.0929 0.982476 0.855056 0.762117 0.713501   0.687588 0.673115
 0.093 0.982581 0.855465 0.762586 0.713967   0.688042 0.673558
 0.0931 0.982685 0.855873 0.763054   0.714432 0.688496 0.674001
 0.0932 0.982788 0.85628 0.763522   0.714896 0.688949 0.674443
 0.0933 0.982891 0.856686   0.763988 0.71536 0.689401 0.674885
 0.0934 0.982994 0.857091   0.764454 0.715824 0.689853 0.675326
 0.0935 0.983096   0.857495 0.76492 0.716286 0.690304 0.675767
 0.0936 0.983197   0.857898 0.765384 0.716748 0.690755 0.676207
 0.0937   0.983298 0.8583 0.765848 0.71721 0.691205 0.676647
 0.0938   0.983398 0.858701 0.766311 0.717671 0.691655   0.677086
 0.0939 0.983497 0.859101 0.766773 0.718131   0.692104 0.677525
 0.094 0.983596 0.859499 0.767234 0.71859   0.692552 0.677963
 0.0941 0.983695 0.859897 0.767695   0.719049 0.693 0.678401
 0.0942 0.983792 0.860294 0.768155   0.719507 0.693447 0.678838
 0.0943 0.98389 0.86069 0.768614   0.719965 0.693894 0.679275
 0.0944 0.983986 0.861085   0.769072 0.720422 0.694341 0.679711
 0.0945 0.984082   0.861479 0.76953 0.720879 0.694786 0.680147
 0.0946 0.984178   0.861872 0.769987 0.721334 0.695232 0.680582
 0.0947   0.984273 0.862265 0.770443 0.72179 0.695676 0.681017
 0.0948   0.984368 0.862656 0.770898 0.722244 0.69612   0.681451
 0.0949 0.984462 0.863046 0.771353 0.722698   0.696564 0.681884
 0.095 0.984555 0.863435 0.771807 0.723152   0.697007 0.682318
 0.0951 0.984648 0.863823 0.77226   0.723604 0.697449 0.68275
 0.0952 0.98474 0.86421 0.772712   0.724056 0.697891 0.683182
 0.0953 0.984832 0.864596   0.773163 0.724508 0.698333 0.683614
 0.0954 0.984923   0.864981 0.773614 0.724959 0.698774 0.684045
 0.0955   0.985014 0.865366 0.774064 0.725409 0.699214   0.684476
 0.0956 0.985104 0.865749 0.774514 0.725859   0.699654 0.684906
 0.0957 0.985194 0.866131 0.774962   0.726308 0.700093 0.685335
 0.0958 0.985283 0.866513 0.77541   0.726756 0.700532 0.685764
 0.0959 0.985372 0.866893   0.775857 0.727204 0.70097 0.686193
 0.096 0.98546 0.867272   0.776303 0.727651 0.701407 0.686621
 0.0961 0.985548   0.867651 0.776749 0.728098 0.701844 0.687049
 0.0962   0.985635 0.868028 0.777193 0.728544 0.702281   0.687476
 0.0963 0.985721 0.868405 0.777637 0.728989   0.702717 0.687902
 0.0964 0.985807 0.868781 0.778081   0.729434 0.703152 0.688328
 0.0965 0.985893 0.869155   0.778523 0.729878 0.703587 0.688754
 0.0966 0.985978   0.869529 0.778965 0.730321 0.704022 0.689179
 0.0967   0.986063 0.869902 0.779406 0.730764 0.704455   0.689604
 0.0968 0.986147 0.870274 0.779846 0.731206   0.704889 0.690028
 0.0969 0.986231 0.870644 0.780286   0.731648 0.705321 0.690451
 0.097 0.986314 0.871014 0.780725   0.732089 0.705754 0.690874
 0.0971 0.986396 0.871383   0.781163 0.73253 0.706185 0.691297
 0.0972 0.986479 0.871751   0.7816 0.73297 0.706616 0.691719
 0.0973 0.98656 0.872118   0.782037 0.733409 0.707047 0.692141
 0.0974 0.986642   0.872485 0.782472 0.733848 0.707477 0.692562
 0.0975   0.986722 0.87285 0.782908 0.734286 0.707907 0.692982
 0.0976   0.986803 0.873214 0.783342 0.734723 0.708336   0.693402
 0.0977 0.986883 0.873578 0.783776 0.73516 0.708764   0.693822
 0.0978 0.986962 0.87394 0.784208 0.735596   0.709192 0.694241
 0.0979 0.987041 0.874302 0.784641   0.736032 0.709619 0.69466
 0.098 0.987119 0.874662 0.785072   0.736467 0.710046 0.695078
 0.0981 0.987197 0.875022   0.785503 0.736901 0.710472 0.695496
 0.0982 0.987275   0.875381 0.785933 0.737335 0.710898 0.695913
 0.0983   0.987352 0.875739 0.786362 0.737768 0.711324   0.696329
 0.0984 0.987429 0.876096 0.78679 0.738201 0.711748   0.696745
 0.0985 0.987505 0.876452 0.787218 0.738633   0.712172 0.697161
 0.0986 0.987581 0.876807 0.787645   0.739064 0.712596 0.697576
 0.0987 0.987656 0.877161   0.788072 0.739495 0.713019 0.697991
 0.0988 0.987731   0.877514 0.788497 0.739925 0.713442 0.698405
 0.0989   0.987805 0.877867 0.788922 0.740355 0.713864 0.698819
 0.099   0.987879 0.878218 0.789346 0.740784 0.714285   0.699232
 0.0991 0.987953 0.878569 0.78977 0.741212 0.714707   0.699645
 0.0992 0.988026 0.878919 0.790192 0.74164   0.715127 0.700057
 0.0993 0.988099 0.879267 0.790614   0.742068 0.715547 0.700469
 0.0994 0.988171 0.879615   0.791035 0.742494 0.715966 0.70088
 0.0995 0.988243 0.879962   0.791456 0.74292 0.716385 0.701291
 0.0996 0.988314   0.880308 0.791876 0.743346 0.716804 0.701701
 0.0997   0.988385 0.880654 0.792295 0.743771 0.717222   0.702111
 0.0998 0.988456 0.880998 0.792713 0.744195   0.717639 0.70252
 0.0999 0.988526 0.881342 0.793131 0.744619   0.718056 0.702929
 0.1 0.988596 0.881684 0.793548 0.745042   0.718472 0.703337

==> P_outage2_Nakagami.txt <==
0. 0. 0. 0. 0. 0. 0.
 0.0001 0.00057354 0.000638445   0.000693396 0.000739972 0.00077976 0.000814051
 0.0002   0.00115013 0.00127809 0.00138732 0.00148012 0.00155946   0.00162787
 0.0003 0.00172978 0.00191892 0.00208178   0.00222043 0.00233909 0.00244146
 0.0004 0.00231252   0.00256096 0.00277677 0.00296091 0.00311866   0.00325482
 0.0005 0.00289837 0.00320419 0.00347229   0.00370157 0.00389817 0.00406794
 0.0006 0.00348734   0.00384862 0.00416833 0.00444239 0.0046776 0.00488083
 0.0007   0.00407946 0.00449424 0.0048649 0.00518337 0.00545698   0.00569349
 0.0008 0.00467475 0.00514107 0.005562 0.00592452   0.00623628 0.00650591
 0.0009 0.00527322 0.00578909   0.00625962 0.00666584 0.00701552 0.00731809
 0.001 0.0058749   0.00643831 0.00695776 0.00740732 0.00779468   0.00813004
 0.0011 0.00647981 0.00708873 0.00765642   0.00814895 0.00857378 0.00894176
 0.0012 0.00708796   0.00774036 0.0083556 0.00889075 0.0093528 0.00975323
 0.0013   0.00769938 0.00839317 0.0090553 0.00963271 0.0101318   0.0105645
 0.0014 0.0083141 0.00904719 0.00975552 0.0103748   0.0109106 0.0113755
 0.0015 0.00893212 0.00970241 0.0104563   0.0111171 0.0116894 0.0121862
 0.0016 0.00955347 0.0103588   0.0111575 0.0118595 0.0124682 0.0129967
 0.0017 0.0101782   0.0110165 0.0118593 0.0126021 0.0132468 0.013807
 0.0018   0.0108062 0.0116753 0.0125615 0.0133449 0.0140254   0.0146171
 0.0019 0.0114377 0.0123353 0.0132643 0.0140877   0.0148039 0.0154269
 0.002 0.0120726 0.0129965 0.0139676   0.0148308 0.0155823 0.0162364
 0.0021 0.0127109 0.0136589   0.0146714 0.015574 0.0163607 0.0170457
 0.0022 0.0133527   0.0143226 0.0153758 0.0163173 0.0171389 0.0178548
 0.0023   0.013998 0.0149874 0.0160806 0.0170608 0.0179171   0.0186636
 0.0024 0.0146467 0.0156534 0.0167859 0.0178044   0.0186952 0.0194722
 0.0025 0.015299 0.0163206 0.0174917   0.0185482 0.0194732 0.0202805
 0.0026 0.0159549 0.0169891   0.0181981 0.0192921 0.0202512 0.0210886
 0.0027 0.0166143   0.0176587 0.0189049 0.0200362 0.021029 0.0218965
 0.0028   0.0172772 0.0183295 0.0196123 0.0207804 0.0218068   0.0227041
 0.0029 0.0179438 0.0190016 0.0203201 0.0215248   0.0225844 0.0235114
 0.003 0.0186141 0.0196748 0.0210284   0.0222693 0.023362 0.0243185
 0.0031 0.019288 0.0203492   0.0217373 0.0230139 0.0241395 0.0251253
 0.0032 0.0199655   0.0210249 0.0224466 0.0237586 0.0249169 0.0259319
 0.0033   0.0206468 0.0217017 0.0231564 0.0245035 0.0256943   0.0267383
 0.0034 0.0213318 0.0223798 0.0238667 0.0252486   0.0264715 0.0275444
 0.0035 0.0220205 0.023059 0.0245775   0.0259938 0.0272486 0.0283502
 0.0036 0.022713 0.0237394   0.0252888 0.0267391 0.0280257 0.0291558
 0.0037 0.0234093   0.0244211 0.0260006 0.0274845 0.0288026 0.0299612
 0.0038   0.0241094 0.0251039 0.0267129 0.0282301 0.0295795   0.0307662
 0.0039 0.0248134 0.025788 0.0274256 0.0289758   0.0303563 0.0315711
 0.004 0.0255212 0.0264732 0.0281389   0.0297216 0.0311329 0.0323757
 0.0041 0.0262328 0.0271597   0.0288526 0.0304675 0.0319095 0.03318
 0.0042 0.0269484   0.0278473 0.0295668 0.0312136 0.032686 0.033984
 0.0043   0.0276679 0.0285362 0.0302815 0.0319598 0.0334623   0.0347879
 0.0044 0.0283914 0.0292262 0.0309966 0.0327061   0.0342386 0.0355914
 0.0045 0.0291188 0.0299174 0.0317123   0.0334526 0.0350148 0.0363947
 0.0046 0.0298502 0.0306099   0.0324284 0.0341991 0.0357909 0.0371977
 0.0047 0.0305856   0.0313035 0.033145 0.0349458 0.0365668 0.0380005
 0.0048   0.0313251 0.0319984 0.0338621 0.0356926 0.0373427   0.038803
 0.0049 0.0320686 0.0326944 0.0345796 0.0364396   0.0381185 0.0396053
 0.005 0.0328162 0.0333916 0.0352976   0.0371866 0.0388941 0.0404073
 0.0051 0.0335679 0.0340901   0.0360161 0.0379337 0.0396697 0.041209
 0.0052 0.0343238   0.0347897 0.0367351 0.038681 0.0404451 0.0420105
 0.0053   0.0350838 0.0354905 0.0374545 0.0394284 0.0412205   0.0428117
 0.0054 0.0358479 0.0361926 0.0381744 0.0401759   0.0419957 0.0436127
 0.0055 0.0366163 0.0368958 0.0388947   0.0409235 0.0427708 0.0444134
 0.0056 0.0373888 0.0376002   0.0396156 0.0416712 0.0435459 0.0452138
 0.0057 0.0381657   0.0383058 0.0403368 0.042419 0.0443208 0.0460139
 0.0058   0.0389467 0.0390126 0.0410586 0.043167 0.0450956   0.0468138
 0.0059 0.0397321 0.0397206 0.0417808 0.043915   0.0458702 0.0476135
 0.006 0.0405217 0.0404298 0.0425034   0.0446631 0.0466448 0.0484128
 0.0061 0.0413157 0.0411402   0.0432265 0.0454114 0.0474193 0.0492119
 0.0062 0.042114   0.0418518 0.0439501 0.0461597 0.0481936 0.0500107
 0.0063   0.0429167 0.0425645 0.0446741 0.0469082 0.0489678   0.0508093
 0.0064 0.0437238 0.0432785 0.0453986 0.0476567   0.0497419 0.0516076
 0.0065 0.0445353 0.0439936 0.0461235   0.0484054 0.0505159 0.0524056
 0.0066 0.0453512 0.04471   0.0468489 0.0491541 0.0512898 0.0532034
 0.0067 0.0461716   0.0454275 0.0475747 0.049903 0.0520635 0.0540008
 0.0068   0.0469965 0.0461462 0.048301 0.0506519 0.0528372   0.054798
 0.0069 0.0478258 0.0468661 0.0490277 0.051401   0.0536107 0.055595
 0.007 0.0486597 0.0475872 0.0497548   0.0521501 0.0543841 0.0563916
 0.0071 0.0494981 0.0483095   0.0504824 0.0528993 0.0551573 0.057188
 0.0072 0.050341   0.049033 0.0512105 0.0536486 0.0559305 0.0579842
 0.0073   0.0511886 0.0497576 0.051939 0.054398 0.0567035   0.05878
 0.0074 0.0520407 0.0504834 0.0526679 0.0551475   0.0574764 0.0595756
 0.0075 0.0528974 0.0512105 0.0533972   0.0558971 0.0582492 0.0603709
 0.0076 0.0537588 0.0519387   0.054127 0.0566467 0.0590218 0.0611659
 0.0077 0.0546248   0.0526681 0.0548572 0.0573965 0.0597943 0.0619606
 0.0078   0.0554955 0.0533986 0.0555879 0.0581463 0.0605667   0.0627551
 0.0079 0.0563709 0.0541304 0.056319 0.0588962   0.061339 0.0635493
 0.008 0.057251 0.0548633 0.0570505   0.0596462 0.0621111 0.0643432
 0.0081 0.0581359 0.0555974   0.0577824 0.0603963 0.0628831 0.0651368
 0.0082 0.0590254   0.0563327 0.0585148 0.0611465 0.0636549 0.0659302
 0.0083   0.0599198 0.0570691 0.0592476 0.0618967 0.0644267   0.0667233
 0.0084 0.0608189 0.0578067 0.0599808 0.062647   0.0651983 0.067516
 0.0085 0.0617228 0.0585456 0.0607145   0.0633974 0.0659697 0.0683086
 0.0086 0.0626316 0.0592855   0.0614485 0.0641479 0.0667411 0.0691008
 0.0087 0.0635451   0.0600267 0.062183 0.0648984 0.0675123 0.0698927
 0.0088   0.0644636 0.060769 0.0629179 0.065649 0.0682833   0.0706844
 0.0089 0.0653868 0.0615125 0.0636532 0.0663997   0.0690542 0.0714758
 0.009 0.066315 0.0622572 0.0643889   0.0671505 0.069825 0.0722669
 0.0091 0.0672481 0.063003   0.0651251 0.0679013 0.0705957 0.0730577
 0.0092 0.0681861   0.06375 0.0658616 0.0686522 0.0713662 0.0738483
 0.0093   0.069129 0.0644982 0.0665986 0.0694031 0.0721365   0.0746385
 0.0094 0.0700768 0.0652475 0.067336 0.0701542   0.0729067 0.0754285
 0.0095 0.0710296 0.065998 0.0680738   0.0709052 0.0736768 0.0762181
 0.0096 0.0719874 0.0667496   0.0688119 0.0716564 0.0744468 0.0770075
 0.0097 0.0729502   0.0675025 0.0695505 0.0724076 0.0752165 0.0777966
 0.0098   0.073918 0.0682564 0.0702895 0.0731589 0.0759862   0.0785854
 0.0099 0.0748908 0.0690116 0.0710289 0.0739102   0.0767557 0.079374
 0.01 0.0758686 0.0697679 0.0717687   0.0746616 0.077525 0.0801622
 0.0101 0.0768514 0.0705253   0.0725089 0.0754131 0.0782942 0.0809502
 0.0102 0.0778393   0.0712839 0.0732495 0.0761646 0.0790633 0.0817378
 0.0103   0.0788323 0.0720437 0.0739905 0.0769161 0.0798322   0.0825252
 0.0104 0.0798304 0.0728046 0.0747318 0.0776677   0.080601 0.0833123
 0.0105 0.0808335 0.0735666 0.0754736   0.0784194 0.0813696 0.0840991
 0.0106 0.0818417 0.0743299   0.0762158 0.0791711 0.082138 0.0848855
 0.0107 0.0828551   0.0750942 0.0769583 0.0799229 0.0829063 0.0856717
 0.0108   0.0838735 0.0758597 0.0777012 0.0806747 0.0836745   0.0864577
 0.0109 0.0848971 0.0766264 0.0784446 0.0814266   0.0844425 0.0872433
 0.011 0.0859259 0.0773942 0.0791883   0.0821785 0.0852103 0.0880286
 0.0111 0.0869598 0.0781631   0.0799324 0.0829305 0.085978 0.0888136
 0.0112 0.0879988   0.0789332 0.0806768 0.0836825 0.0867456 0.0895983
 0.0113   0.089043 0.0797044 0.0814217 0.0844345 0.0875129   0.0903828
 0.0114 0.0900924 0.0804768 0.0821669 0.0851866   0.0882802 0.0911669
 0.0115 0.091147 0.0812503 0.0829125   0.0859387 0.0890472 0.0919508
 0.0116 0.0922067 0.0820249   0.0836585 0.0866909 0.0898141 0.0927343
 0.0117 0.0932717   0.0828006 0.0844048 0.0874431 0.0905809 0.0935176
 0.0118   0.0943418 0.0835775 0.0851516 0.0881954 0.0913474   0.0943005
 0.0119 0.0954172 0.0843556 0.0858986 0.0889477   0.0921138 0.0950832
 0.012 0.0964977 0.0851347 0.0866461   0.0897 0.0928801 0.0958655
 0.0121 0.0975835 0.085915   0.0873939 0.0904523 0.0936462 0.0966476
 0.0122 0.0986746   0.0866964 0.0881421 0.0912047 0.0944121 0.0974293
 0.0123   0.0997708 0.0874789 0.0888907 0.0919572 0.0951779   0.0982108
 0.0124 0.100872 0.0882625 0.0896396 0.0927096   0.0959435 0.0989919
 0.0125 0.101979 0.0890473 0.0903889   0.0934621 0.0967089 0.0997728
 0.0126 0.103091 0.0898332   0.0911385 0.0942146 0.0974742 0.100553
 0.0127 0.104208   0.0906202 0.0918885 0.0949671 0.0982393 0.101334
 0.0128   0.105331 0.0914083 0.0926389 0.0957197 0.0990042   0.102113
 0.0129 0.106458 0.0921975 0.0933896 0.0964723   0.0997689 0.102893
 0.013 0.107591 0.0929879 0.0941406   0.0972249 0.100534 0.103672
 0.0131 0.10873 0.0937793   0.0948921 0.0979776 0.101298 0.104451
 0.0132 0.109873   0.0945719 0.0956438 0.0987302 0.102062 0.10523
 0.0133   0.111022 0.0953655 0.0963959 0.0994829 0.102826   0.106009
 0.0134 0.112176 0.0961603 0.0971484 0.100236   0.10359 0.106787
 0.0135 0.113335 0.0969561 0.0979012   0.100988 0.104354 0.107564
 0.0136 0.114499 0.0977531   0.0986543 0.101741 0.105117 0.108342
 0.0137 0.115669   0.0985511 0.0994078 0.102494 0.105881 0.109119
 0.0138   0.116844 0.0993503 0.100162 0.103247 0.106644   0.109896
 0.0139 0.118024 0.100151 0.100916 0.103999   0.107407 0.110673
 0.014 0.11921 0.100952 0.10167 0.104752   0.10817 0.111449
 0.0141 0.1204 0.101754 0.102425 0.105505   0.108933 0.112225
 0.0142 0.121596 0.102558 0.10318 0.106258   0.109695 0.113
 0.0143 0.122798 0.103362 0.103936 0.107011   0.110457 0.113776
 0.0144 0.124004 0.104168 0.104692   0.107763 0.111219 0.114551
 0.0145 0.125216 0.104975   0.105448 0.108516 0.111981 0.115326
 0.0146 0.126433   0.105783 0.106204 0.109269 0.112743 0.1161
 0.0147 0.127655   0.106592 0.106961 0.110022 0.113505 0.116874
 0.0148   0.128882 0.107402 0.107718 0.110775 0.114266   0.117648
 0.0149 0.130114 0.108213 0.108476 0.111528   0.115027 0.118421
 0.015 0.131352 0.109025 0.109233 0.112281   0.115788 0.119194
 0.0151 0.132595 0.109838 0.109992   0.113033 0.116549 0.119967
 0.0152 0.133843 0.110652 0.11075   0.113786 0.11731 0.12074
 0.0153 0.135096 0.111468 0.111509   0.114539 0.11807 0.121512
 0.0154 0.136355 0.112284   0.112268 0.115292 0.11883 0.122284
 0.0155 0.137618 0.113101   0.113027 0.116045 0.119591 0.123055
 0.0156 0.138887   0.11392 0.113787 0.116798 0.12035 0.123827
 0.0157 0.140161   0.114739 0.114547 0.117551 0.12111 0.124597
 0.0158 0.14144   0.11556 0.115307 0.118303 0.12187 0.125368
 0.0159 0.142724   0.116382 0.116068 0.119056 0.122629 0.126138
 0.016 0.144013   0.117204 0.116828 0.119809 0.123388 0.126908
 0.0161   0.145307 0.118028 0.11759 0.120562 0.124147 0.127678
 0.0162   0.146607 0.118853 0.118351 0.121315 0.124906   0.128447
 0.0163 0.147911 0.119679 0.119113 0.122067   0.125664 0.129216
 0.0164 0.149221 0.120505 0.119875 0.12282   0.126423 0.129985
 0.0165 0.150535 0.121333 0.120637   0.123573 0.127181 0.130753
 0.0166 0.151855 0.122162 0.1214   0.124326 0.127939 0.131521
 0.0167 0.153179 0.122992   0.122163 0.125078 0.128696 0.132289
 0.0168 0.154509   0.123823 0.122926 0.125831 0.129454 0.133056
 0.0169   0.155844 0.124655 0.12369 0.126584 0.130211 0.133824
 0.017   0.157183 0.125488 0.124454 0.127336 0.130968 0.13459
 0.0171   0.158528 0.126322 0.125218 0.128089 0.131725   0.135357
 0.0172 0.159877 0.127157 0.125982 0.128842   0.132482 0.136123
 0.0173 0.161231 0.127993 0.126747   0.129594 0.133239 0.136889
 0.0174 0.162591 0.12883 0.127512   0.130347 0.133995 0.137654
 0.0175 0.163955 0.129668   0.128277 0.131099 0.134751 0.138419
 0.0176 0.165324   0.130507 0.129042 0.131852 0.135507 0.139184
 0.0177   0.166698 0.131347 0.129808 0.132604 0.136263   0.139948
 0.0178 0.168077 0.132189 0.130574 0.133357   0.137018 0.140713
 0.0179 0.16946 0.133031 0.131341 0.134109   0.137773 0.141476
 0.018 0.170849 0.133874 0.132107   0.134861 0.138529 0.14224
 0.0181 0.172242 0.134718 0.132874   0.135614 0.139283 0.143003
 0.0182 0.17364 0.135563   0.133641 0.136366 0.140038 0.143766
 0.0183 0.175042   0.136409 0.134409 0.137118 0.140793 0.144528
 0.0184 0.17645   0.137256 0.135176 0.137871 0.141547 0.145291
 0.0185   0.177862 0.138104 0.135944 0.138623 0.142301   0.146052
 0.0186 0.179279 0.138953 0.136712 0.139375   0.143055 0.146814
 0.0187 0.1807 0.139803 0.137481 0.140127   0.143808 0.147575
 0.0188 0.182126 0.140654 0.13825 0.140879   0.144562 0.148336
 0.0189 0.183557 0.141505 0.139018   0.141631 0.145315 0.149096
 0.019 0.184992 0.142358 0.139788   0.142383 0.146068 0.149857
 0.0191 0.186432 0.143212   0.140557 0.143135 0.146821 0.150617
 0.0192 0.187876   0.144067 0.141327 0.143887 0.147573 0.151376
 0.0193   0.189325 0.144922 0.142097 0.144639 0.148325   0.152135
 0.0194 0.190779 0.145779 0.142867 0.145391   0.149078 0.152894
 0.0195 0.192236 0.146637 0.143637   0.146142 0.149829 0.153653
 0.0196 0.193699 0.147495   0.144408 0.146894 0.150581 0.154411
 0.0197 0.195165   0.148355 0.145179 0.147646 0.151333 0.155169
 0.0198   0.196637 0.149215 0.14595 0.148397 0.152084 0.155926
 0.0199   0.198112 0.150077 0.146722 0.149149 0.152835 0.156683
 0.02   0.199592 0.150939 0.147493 0.1499 0.153586 0.15744
 0.0201   0.201076 0.151802 0.148265 0.150652 0.154336   0.158197
 0.0202 0.202565 0.152666 0.149037 0.151403   0.155086 0.158953
 0.0203 0.204057 0.153531 0.149809   0.152154 0.155837 0.159709
 0.0204 0.205554 0.154397   0.150582 0.152906 0.156586 0.160464
 0.0205 0.207055   0.155264 0.151355 0.153657 0.157336 0.161219
 0.0206   0.208561 0.156132 0.152128 0.154408 0.158086   0.161974
 0.0207 0.21007 0.157001 0.152901 0.155159 0.158835   0.162728
 0.0208 0.211584 0.15787 0.153674 0.15591 0.159584   0.163483
 0.0209 0.213102 0.158741 0.154448 0.156661   0.160332 0.164236
 0.021 0.214624 0.159612 0.155222 0.157412   0.161081 0.16499
 0.0211 0.216149 0.160485 0.155996   0.158163 0.161829 0.165743
 0.0212 0.217679 0.161358 0.15677   0.158914 0.162577 0.166496
 0.0213 0.219213 0.162232   0.157545 0.159664 0.163325 0.167248
 0.0214 0.220751   0.163107 0.15832 0.160415 0.164073 0.168
 0.0215 0.222293   0.163983 0.159095 0.161165 0.16482 0.168752
 0.0216 0.223838   0.16486 0.15987 0.161916 0.165567 0.169503
 0.0217 0.225388   0.165737 0.160645 0.162666 0.166314 0.170254
 0.0218   0.226941 0.166616 0.161421 0.163417 0.167061   0.171005
 0.0219 0.228498 0.167495 0.162196 0.164167   0.167807 0.171755
 0.022 0.230059 0.168375 0.162972 0.164917   0.168553 0.172505
 0.0221 0.231624 0.169257 0.163749   0.165667 0.169299 0.173255
 0.0222 0.233192 0.170139   0.164525 0.166417 0.170045 0.174004
 0.0223 0.234764   0.171021 0.165301 0.167167 0.17079 0.174753
 0.0224 0.236339   0.171905 0.166078 0.167917 0.171536 0.175502
 0.0225   0.237919 0.17279 0.166855 0.168667 0.172281 0.17625
 0.0226   0.239501 0.173675 0.167632 0.169416 0.173025   0.176998
 0.0227 0.241088 0.174561 0.16841 0.170166 0.17377   0.177746
 0.0228 0.242677 0.175448 0.169187 0.170915   0.174514 0.178493
 0.0229 0.244271 0.176336 0.169965   0.171665 0.175258 0.17924
 0.023 0.245867 0.177225 0.170743   0.172414 0.176002 0.179986
 0.0231 0.247468 0.178114   0.171521 0.173163 0.176745 0.180732
 0.0232 0.249071   0.179005 0.172299 0.173913 0.177489 0.181478
 0.0233   0.250678 0.179896 0.173077 0.174662 0.178232   0.182224
 0.0234 0.252288 0.180788 0.173856 0.175411   0.178975 0.182969
 0.0235 0.253901 0.181681 0.174634 0.17616   0.179717 0.183714
 0.0236 0.255518 0.182574 0.175413   0.176908 0.180459 0.184458
 0.0237 0.257138 0.183469   0.176192 0.177657 0.181201 0.185202
 0.0238 0.258761   0.184364 0.176972 0.178406 0.181943 0.185946
 0.0239   0.260387 0.18526 0.177751 0.179154 0.182685 0.186689
 0.024   0.262016 0.186157 0.178531 0.179903 0.183426   0.187432
 0.0241 0.263648 0.187054 0.17931 0.180651 0.184167   0.188175
 0.0242 0.265284 0.187953 0.18009 0.181399   0.184908 0.188917
 0.0243 0.266922 0.188852 0.18087 0.182147   0.185649 0.189659
 0.0244 0.268563 0.189752 0.181651   0.182895 0.186389 0.190401
 0.0245 0.270207 0.190652   0.182431 0.183643 0.187129 0.191142
 0.0246 0.271854   0.191554 0.183212 0.184391 0.187869 0.191883
 0.0247   0.273504 0.192456 0.183992 0.185139 0.188608   0.192623
 0.0248 0.275157 0.193359 0.184773 0.185886   0.189348 0.193364
 0.0249 0.276812 0.194263 0.185554   0.186634 0.190087 0.194103
 0.025 0.27847 0.195167 0.186335   0.187381 0.190825 0.194843
 0.0251 0.280131 0.196073   0.187116 0.188128 0.191564 0.195582
 0.0252 0.281794   0.196979 0.187898 0.188875 0.192302 0.196321
 0.0253 0.28346   0.197885 0.188679 0.189622 0.19304 0.197059
 0.0254   0.285129 0.198793 0.189461 0.190369 0.193778   0.197797
 0.0255 0.2868 0.199701 0.190243 0.191116 0.194515   0.198535
 0.0256 0.288474 0.20061 0.191025 0.191863 0.195253   0.199272
 0.0257 0.29015 0.20152 0.191807 0.192609 0.19599   0.200009
 0.0258 0.291828 0.20243 0.192589 0.193356 0.196726   0.200746
 0.0259 0.293509 0.203341 0.193371 0.194102   0.197463 0.201482
 0.026 0.295193 0.204253 0.194154 0.194848   0.198199 0.202218
 0.0261 0.296878 0.205166 0.194937   0.195595 0.198935 0.202953
 0.0262 0.298566 0.206079   0.195719 0.19634 0.19967 0.203688
 0.0263 0.300256 0.206993   0.196502 0.197086 0.200406 0.204423
 0.0264 0.301948   0.207907 0.197285 0.197832 0.201141 0.205158
 0.0265   0.303643 0.208823 0.198068 0.198578 0.201876   0.205892
 0.0266 0.30534 0.209739 0.198851 0.199323 0.20261   0.206625
 0.0267 0.307038 0.210655 0.199635 0.200069   0.203345 0.207359
 0.0268 0.308739 0.211573 0.200418   0.200814 0.204079 0.208092
 0.0269 0.310442 0.212491   0.201202 0.201559 0.204813 0.208824
 0.027 0.312146 0.21341   0.201985 0.202304 0.205546 0.209556
 0.0271 0.313853   0.214329 0.202769 0.203049 0.206279 0.210288
 0.0272   0.315561 0.215249 0.203553 0.203793 0.207012 0.21102
 0.0273   0.317272 0.21617 0.204337 0.204538 0.207745   0.211751
 0.0274 0.318984 0.217091 0.205121 0.205282   0.208477 0.212482
 0.0275 0.320698 0.218013 0.205905   0.206027 0.20921 0.213212
 0.0276 0.322414 0.218936 0.20669   0.206771 0.209941 0.213942
 0.0277 0.324131 0.219859   0.207474 0.207515 0.210673 0.214672
 0.0278 0.32585 0.220783   0.208258 0.208259 0.211404 0.215401
 0.0279 0.327571   0.221708 0.209043 0.209002 0.212135 0.21613
 0.028 0.329293   0.222633 0.209828 0.209746 0.212866 0.216859
 0.0281   0.331017 0.223559 0.210612 0.21049 0.213597 0.217587
 0.0282   0.332742 0.224485 0.211397 0.211233 0.214327   0.218315
 0.0283 0.334469 0.225412 0.212182 0.211976   0.215057 0.219042
 0.0284 0.336197 0.22634 0.212967 0.212719   0.215787 0.219769
 0.0285 0.337926 0.227268 0.213752   0.213462 0.216516 0.220496
 0.0286 0.339657 0.228197   0.214537 0.214205 0.217245 0.221222
 0.0287 0.341389   0.229127 0.215323 0.214947 0.217974 0.221948
 0.0288   0.343123 0.230057 0.216108 0.21569 0.218703 0.222674
 0.0289   0.344858 0.230987 0.216893 0.216432 0.219431   0.223399
 0.029 0.346594 0.231919 0.217679 0.217174 0.220159   0.224124
 0.0291 0.348331 0.23285 0.218464 0.217916   0.220887 0.224849
 0.0292 0.350069 0.233783 0.21925 0.218658   0.221614 0.225573
 0.0293 0.351808 0.234716 0.220036 0.2194   0.222341 0.226297
 0.0294 0.353548 0.235649 0.220821   0.220141 0.223068 0.22702
 0.0295 0.355289 0.236584 0.221607   0.220883 0.223795 0.227743
 0.0296 0.357032 0.237518   0.222393 0.221624 0.224521 0.228466
 0.0297 0.358775   0.238453 0.223179 0.222365 0.225247 0.229188
 0.0298   0.360519 0.239389 0.223965 0.223106 0.225973 0.22991
 0.0299   0.362264 0.240326 0.224751 0.223847 0.226698 0.230631
 0.03   0.364009 0.241262 0.225537 0.224587 0.227423   0.231353
 0.0301 0.365756 0.2422 0.226323 0.225328 0.228148   0.232073
 0.0302 0.367503 0.243138 0.22711 0.226068 0.228873   0.232794
 0.0303 0.369251 0.244076 0.227896 0.226808   0.229597 0.233514
 0.0304 0.370999 0.245015 0.228682   0.227548 0.230321 0.234233
 0.0305 0.372749 0.245955   0.229469 0.228288 0.231045 0.234953
 0.0306 0.374498   0.246895 0.230255 0.229027 0.231768 0.235672
 0.0307   0.376249 0.247835 0.231041 0.229767 0.232491 0.23639
 0.0308   0.377999 0.248777 0.231828 0.230506 0.233214   0.237108
 0.0309 0.379751 0.249718 0.232614 0.231245   0.233937 0.237826
 0.031 0.381502 0.25066 0.233401 0.231984   0.234659 0.238543
 0.0311 0.383254 0.251603 0.234188   0.232723 0.235381 0.23926
 0.0312 0.385007 0.252546 0.234974   0.233462 0.236103 0.239977
 0.0313 0.386759 0.253489   0.235761 0.2342 0.236824 0.240693
 0.0314 0.388512 0.254433   0.236548 0.234938 0.237545 0.241409
 0.0315 0.390266   0.255378 0.237334 0.235676 0.238266 0.242125
 0.0316   0.392019 0.256323 0.238121 0.236414 0.238986 0.24284
 0.0317   0.393773 0.257268 0.238908 0.237152 0.239707   0.243555
 0.0318 0.395526 0.258214 0.239695 0.237889   0.240426 0.244269
 0.0319 0.39728 0.25916 0.240482 0.238627   0.241146 0.244983
 0.032 0.399034 0.260107 0.241268 0.239364   0.241865 0.245697
 0.0321 0.400788 0.261054 0.242055   0.240101 0.242584 0.24641
 0.0322 0.402542 0.262002 0.242842   0.240838 0.243303 0.247123
 0.0323 0.404296 0.26295   0.243629 0.241574 0.244021 0.247835
 0.0324 0.406049   0.263898 0.244416 0.242311 0.244739 0.248547
 0.0325   0.407803 0.264847 0.245203 0.243047 0.245457   0.249259
 0.0326 0.409556 0.265797 0.24599 0.243783 0.246175   0.24997
 0.0327 0.41131 0.266746 0.246777 0.244519 0.246892   0.250681
 0.0328 0.413063 0.267697 0.247564 0.245255   0.247609 0.251392
 0.0329 0.414815 0.268647 0.248351 0.24599   0.248325 0.252102
 0.033 0.416568 0.269598 0.249138   0.246726 0.249042 0.252812
 0.0331 0.41832 0.27055 0.249924   0.247461 0.249758 0.253521
 0.0332 0.420072 0.271501   0.250711 0.248196 0.250473 0.25423
 0.0333 0.421823 0.272454   0.251498 0.248931 0.251189 0.254939
 0.0334 0.423574   0.273406 0.252285 0.249665 0.251904 0.255647
 0.0335   0.425324 0.274359 0.253072 0.250399 0.252618   0.256355
 0.0336 0.427074 0.275313 0.253859 0.251134   0.253333 0.257062
 0.0337 0.428823 0.276266 0.254646   0.251868 0.254047 0.257769
 0.0338 0.430572 0.27722 0.255433   0.252601 0.254761 0.258476
 0.0339 0.43232 0.278175 0.25622   0.253335 0.255474 0.259182
 0.034 0.434068 0.27913 0.257007   0.254068 0.256188 0.259888
 0.0341 0.435815 0.280085   0.257793 0.254801 0.2569 0.260594
 0.0342 0.437561 0.28104   0.25858 0.255534 0.257613 0.261299
 0.0343 0.439306 0.281996   0.259367 0.256267 0.258325 0.262004
 0.0344 0.44105   0.282952 0.260154 0.257 0.259037 0.262708
 0.0345 0.442794   0.283909 0.260941 0.257732 0.259749 0.263412
 0.0346   0.444537 0.284866 0.261727 0.258464 0.26046 0.264116
 0.0347   0.446279 0.285823 0.262514 0.259196 0.261171   0.264819
 0.0348 0.44802 0.28678 0.263301 0.259928 0.261882   0.265522
 0.0349 0.44976 0.287738 0.264087 0.260659 0.262592   0.266224
 0.035 0.451499 0.288696 0.264874 0.261391   0.263302 0.266926
 0.0351 0.453237 0.289655 0.26566 0.262122   0.264012 0.267628
 0.0352 0.454974 0.290613 0.266447   0.262853 0.264722 0.268329
 0.0353 0.45671 0.291572 0.267233   0.263583 0.265431 0.26903
 0.0354 0.458445 0.292532 0.26802   0.264314 0.26614 0.26973
 0.0355 0.460179 0.293491 0.268806   0.265044 0.266848 0.27043
 0.0356 0.461911 0.294451   0.269593 0.265774 0.267556 0.27113
 0.0357 0.463643 0.295411   0.270379 0.266504 0.268264 0.271829
 0.0358 0.465373   0.296372 0.271165 0.267234 0.268972 0.272528
 0.0359   0.467102 0.297332 0.271951 0.267963 0.269679 0.273227
 0.036   0.468829 0.298293 0.272738 0.268692 0.270386   0.273925
 0.0361 0.470555 0.299254 0.273524 0.269421   0.271092 0.274623
 0.0362 0.47228 0.300216 0.27431 0.27015   0.271799 0.27532
 0.0363 0.474004 0.301178 0.275096 0.270879   0.272505 0.276017
 0.0364 0.475726 0.302139 0.275882   0.271607 0.27321 0.276714
 0.0365 0.477446 0.303102 0.276667   0.272335 0.273915 0.27741
 0.0366 0.479165 0.304064   0.277453 0.273063 0.27462 0.278106
 0.0367 0.480883 0.305027   0.278239 0.27379 0.275325 0.278801
 0.0368 0.482599 0.30599   0.279025 0.274518 0.276029 0.279496
 0.0369 0.484313   0.306953 0.27981 0.275245 0.276733 0.280191
 0.037 0.486026   0.307916 0.280596 0.275972 0.277437 0.280885
 0.0371   0.487737 0.30888 0.281381 0.276699 0.27814 0.281579
 0.0372   0.489447 0.309843 0.282167 0.277425 0.278843   0.282272
 0.0373 0.491155 0.310807 0.282952 0.278151   0.279546 0.282965
 0.0374 0.492861 0.311771 0.283737   0.278877 0.280248 0.283658
 0.0375 0.494565 0.312736   0.284522 0.279603 0.280951 0.28435
 0.0376 0.496268 0.3137   0.285307 0.280329 0.281652 0.285042
 0.0377 0.497969   0.314665 0.286092 0.281054 0.282354 0.285733
 0.0378   0.499668 0.31563 0.286877 0.281779 0.283055 0.286424
 0.0379   0.501365 0.316595 0.287662 0.282504 0.283755   0.287115
 0.038 0.50306 0.31756 0.288447 0.283229 0.284456   0.287805
 0.0381 0.504754 0.318525 0.289232 0.283953   0.285156 0.288495
 0.0382 0.506445 0.319491 0.290016   0.284677 0.285856 0.289184
 0.0383 0.508135 0.320456   0.290801 0.285401 0.286555 0.289874
 0.0384 0.509822   0.321422 0.291585 0.286125 0.287254 0.290562
 0.0385   0.511508 0.322388 0.292369 0.286848 0.287953 0.29125
 0.0386   0.513191 0.323354 0.293153 0.287571 0.288651   0.291938
 0.0387 0.514873 0.32432 0.293937 0.288294 0.289349   0.292626
 0.0388 0.516552 0.325287 0.294721 0.289017   0.290047 0.293313
 0.0389 0.518229 0.326253 0.295505 0.28974   0.290744 0.293999
 0.039 0.519904 0.32722 0.296289 0.290462   0.291441 0.294686
 0.0391 0.521577 0.328187 0.297073   0.291184 0.292138 0.295372
 0.0392 0.523248 0.329153   0.297856 0.291905 0.292835 0.296057
 0.0393 0.524916 0.33012   0.29864 0.292627 0.293531 0.296742
 0.0394 0.526583   0.331087 0.299423 0.293348 0.294226 0.297427
 0.0395   0.528247 0.332054 0.300206 0.294069 0.294922   0.298111
 0.0396 0.529908 0.333022 0.300989 0.29479 0.295617   0.298795
 0.0397 0.531568 0.333989 0.301772 0.29551   0.296311 0.299478
 0.0398 0.533225 0.334956 0.302555   0.296231 0.297006 0.300162
 0.0399 0.53488 0.335924 0.303338   0.296951 0.2977 0.300844
 0.04 0.536532 0.336891 0.304121   0.29767 0.298393 0.301526
 0.0401 0.538182 0.337859 0.304903   0.29839 0.299087 0.302208
 0.0402 0.539829 0.338827   0.305686 0.299109 0.29978 0.30289
 0.0403 0.541474 0.339794   0.306468 0.299828 0.300472 0.303571
 0.0404 0.543117   0.340762 0.30725 0.300547 0.301165 0.304251
 0.0405 0.544757   0.34173 0.308032 0.301265 0.301857 0.304932
 0.0406   0.546395 0.342698 0.308814 0.301983 0.302548   0.305612
 0.0407 0.54803 0.343666 0.309596 0.302701 0.30324   0.306291
 0.0408 0.549662 0.344634 0.310377 0.303419   0.303931 0.30697
 0.0409 0.551292 0.345601 0.311159 0.304136   0.304621 0.307649
 0.041 0.552919 0.346569 0.31194 0.304853   0.305312 0.308327
 0.0411 0.554544 0.347537 0.312721   0.30557 0.306001 0.309005
 0.0412 0.556166 0.348505 0.313502   0.306287 0.306691 0.309682
 0.0413 0.557785 0.349473   0.314283 0.307003 0.30738 0.310359
 0.0414 0.559402 0.350442   0.315064 0.307719 0.308069 0.311036
 0.0415 0.561016   0.35141 0.315844 0.308435 0.308758 0.311712
 0.0416 0.562627   0.352378 0.316625 0.30915 0.309446 0.312388
 0.0417   0.564235 0.353346 0.317405 0.309866 0.310134   0.313063
 0.0418 0.565841 0.354314 0.318185 0.310581   0.310821 0.313738
 0.0419 0.567444 0.355282 0.318965   0.311295 0.311508 0.314413
 0.042 0.569044 0.35625 0.319745   0.31201 0.312195 0.315087
 0.0421 0.570642 0.357217 0.320525   0.312724 0.312882 0.315761
 0.0422 0.572236 0.358185   0.321304 0.313438 0.313568 0.316434
 0.0423 0.573828   0.359153 0.322084 0.314152 0.314253 0.317107
 0.0424   0.575416 0.360121 0.322863 0.314865 0.314939 0.31778
 0.0425   0.577002 0.361089 0.323642 0.315578 0.315624   0.318452
 0.0426 0.578585 0.362057 0.324421 0.316291   0.316309 0.319124
 0.0427 0.580165 0.363024 0.3252 0.317003   0.316993 0.319795
 0.0428 0.581742 0.363992 0.325978   0.317716 0.317677 0.320466
 0.0429 0.583316 0.364959   0.326756 0.318428 0.318361 0.321136
 0.043 0.584887 0.365927   0.327535 0.319139 0.319044 0.321807
 0.0431 0.586455   0.366894 0.328313 0.319851 0.319727 0.322476
 0.0432 0.58802   0.367862 0.32909 0.320562 0.320409 0.323146
 0.0433   0.589582 0.368829 0.329868 0.321273 0.321092   0.323814
 0.0434 0.591141 0.369796 0.330646 0.321983   0.321773 0.324483
 0.0435 0.592697 0.370763 0.331423   0.322694 0.322455 0.325151
 0.0436 0.59425 0.37173 0.3322   0.323404 0.323136 0.325819
 0.0437 0.5958 0.372697 0.332977   0.324113 0.323817 0.326486
 0.0438 0.597346 0.373664   0.333754 0.324823 0.324497 0.327153
 0.0439 0.59889 0.37463   0.33453 0.325532 0.325177 0.327819
 0.044 0.60043 0.375597   0.335307 0.326241 0.325857 0.328485
 0.0441 0.601967   0.376563 0.336083 0.326949 0.326537 0.329151
 0.0442   0.603501 0.37753 0.336859 0.327658 0.327216 0.329816
 0.0443   0.605032 0.378496 0.337635 0.328366 0.327894   0.330481
 0.0444 0.60656 0.379462 0.33841 0.329073 0.328573   0.331145
 0.0445 0.608084 0.380428 0.339186 0.329781 0.32925   0.331809
 0.0446 0.609605 0.381393 0.339961 0.330488   0.329928 0.332473
 0.0447 0.611123 0.382359 0.340736   0.331195 0.330605 0.333136
 0.0448 0.612638 0.383325   0.341511 0.331901 0.331282 0.333799
 0.0449 0.614149 0.38429   0.342285 0.332608 0.331959 0.334461
 0.045 0.615657   0.385255 0.34306 0.333314 0.332635 0.335123
 0.0451 0.617162   0.38622 0.343834 0.334019 0.333311 0.335785
 0.0452   0.618663 0.387185 0.344608 0.334725 0.333986   0.336446
 0.0453 0.620161 0.388149 0.345382 0.33543 0.334661   0.337106
 0.0454 0.621656 0.389114 0.346155 0.336134   0.335336 0.337767
 0.0455 0.623148 0.390078 0.346929   0.336839 0.33601 0.338427
 0.0456 0.624636 0.391042 0.347702   0.337543 0.336684 0.339086
 0.0457 0.62612 0.392006   0.348475 0.338247 0.337358 0.339745
 0.0458 0.627602 0.39297   0.349247 0.33895 0.338031 0.340404
 0.0459 0.629079   0.393933 0.35002 0.339654 0.338704 0.341062
 0.046 0.630554   0.394896 0.350792 0.340357 0.339376 0.34172
 0.0461 0.632025   0.39586 0.351564 0.341059 0.340048 0.342377
 0.0462   0.633493 0.396822 0.352336 0.341762 0.34072 0.343034
 0.0463   0.634957 0.397785 0.353108 0.342464 0.341391   0.343691
 0.0464 0.636417 0.398747 0.353879 0.343165   0.342063 0.344347
 0.0465 0.637875 0.39971 0.35465 0.343867   0.342733 0.345002
 0.0466 0.639328 0.400672 0.355421   0.344568 0.343403 0.345658
 0.0467 0.640779 0.401633   0.356192 0.345269 0.344073 0.346313
 0.0468 0.642226   0.402595 0.356962 0.345969 0.344743 0.346967
 0.0469   0.643669 0.403556 0.357732 0.346669 0.345412 0.347621
 0.047   0.645109 0.404517 0.358502 0.347369 0.346081   0.348275
 0.0471 0.646545 0.405478 0.359272 0.348069   0.346749 0.348928
 0.0472 0.647977 0.406438 0.360042   0.348768 0.347418 0.349581
 0.0473 0.649407 0.407398   0.360811 0.349467 0.348085 0.350233
 0.0474 0.650832   0.408358 0.36158 0.350166 0.348753 0.350885
 0.0475 0.652254   0.409318 0.362349 0.350864 0.34942 0.351537
 0.0476   0.653673 0.410277 0.363117 0.351562 0.350086   0.352188
 0.0477 0.655088 0.411236 0.363885 0.35226 0.350752   0.352839
 0.0478 0.656499 0.412195 0.364653 0.352957   0.351418 0.353489
 0.0479 0.657906 0.413154 0.365421   0.353654 0.352084 0.354139
 0.048 0.659311 0.414112 0.366189   0.354351 0.352749 0.354789
 0.0481 0.660711 0.41507   0.366956 0.355047 0.353414 0.355438
 0.0482 0.662108   0.416028 0.367723 0.355744 0.354078 0.356087
 0.0483   0.663501 0.416985 0.36849 0.356439 0.354742 0.356735
 0.0484   0.664891 0.417942 0.369256 0.357135 0.355406   0.357383
 0.0485 0.666277 0.418899 0.370023 0.35783 0.356069   0.35803
 0.0486 0.667659 0.419855 0.370789 0.358525   0.356732 0.358677
 0.0487 0.669038 0.420811 0.371554   0.359219 0.357394 0.359324
 0.0488 0.670412 0.421767 0.37232   0.359913 0.358056 0.35997
 0.0489 0.671784 0.422722   0.373085 0.360607 0.358718 0.360616
 0.049 0.673151 0.423677   0.37385 0.361301 0.35938 0.361261
 0.0491 0.674515 0.424632   0.374614 0.361994 0.360041 0.361906
 0.0492 0.675876   0.425587 0.375379 0.362687 0.360701 0.36255
 0.0493 0.677232   0.426541 0.376143 0.363379 0.361361 0.363194
 0.0494   0.678585 0.427494 0.376907 0.364072 0.362021   0.363838
 0.0495 0.679934 0.428448 0.37767 0.364764 0.362681   0.364481
 0.0496 0.68128 0.429401 0.378434 0.365455 0.36334   0.365124
 0.0497 0.682621 0.430353 0.379197 0.366146   0.363999 0.365767
 0.0498 0.683959 0.431306 0.379959   0.366837 0.364657 0.366409
 0.0499 0.685293 0.432257   0.380722 0.367528 0.365315 0.36705
 0.05 0.686624 0.433209   0.381484 0.368218 0.365972 0.367691
 0.0501 0.687951 0.43416   0.382246 0.368908 0.36663 0.368332
 0.0502 0.689274   0.435111 0.383007 0.369597 0.367286 0.368972
 0.0503   0.690593 0.436061 0.383769 0.370287 0.367943   0.369612
 0.0504 0.691909 0.437011 0.38453 0.370976 0.368599   0.370252
 0.0505 0.693221 0.437961 0.385291 0.371664   0.369255 0.370891
 0.0506 0.694529 0.43891 0.386051 0.372352   0.36991 0.371529
 0.0507 0.695833 0.439858 0.386811 0.37304   0.370565 0.372168
 0.0508 0.697133 0.440807 0.387571   0.373728 0.371219 0.372805
 0.0509 0.69843 0.441755 0.388331   0.374415 0.371874 0.373443
 0.051 0.699723 0.442702 0.38909   0.375102 0.372527 0.37408
 0.0511 0.701012 0.443649   0.389849 0.375788 0.373181 0.374716
 0.0512 0.702298   0.444596 0.390607 0.376475 0.373834 0.375352
 0.0513   0.703579 0.445542 0.391366 0.377161 0.374486   0.375988
 0.0514 0.704857 0.446488 0.392124 0.377846   0.375139 0.376623
 0.0515 0.706131 0.447433 0.392882   0.378531 0.37579 0.377258
 0.0516 0.707401 0.448378 0.393639   0.379216 0.376442 0.377893
 0.0517 0.708668 0.449323   0.394396 0.379901 0.377093 0.378527
 0.0518 0.709931   0.450267 0.395153 0.380585 0.377744 0.37916
 0.0519 0.711189   0.45121 0.39591 0.381268 0.378394 0.379794
 0.052 0.712445   0.452153 0.396666 0.381952 0.379044 0.380426
 0.0521   0.713696 0.453096 0.397422 0.382635 0.379693   0.381059
 0.0522 0.714943 0.454038 0.398177 0.383318   0.380343 0.38169
 0.0523 0.716187 0.45498 0.398933 0.384   0.380991 0.382322
 0.0524 0.717427 0.455921 0.399687   0.384682 0.38164 0.382953
 0.0525 0.718663 0.456862 0.400442   0.385364 0.382288 0.383584
 0.0526 0.719895 0.457802   0.401196 0.386045 0.382935 0.384214
 0.0527 0.721124   0.458742 0.40195 0.386726 0.383583 0.384844
 0.0528 0.722348   0.459681 0.402704 0.387407 0.384229 0.385473
 0.0529   0.723569 0.46062 0.403457 0.388087 0.384876 0.386102
 0.053   0.724786 0.461559 0.40421 0.388767 0.385522 0.386731
 0.0531   0.725999 0.462496 0.404963 0.389447 0.386167   0.387359
 0.0532 0.727209 0.463434 0.405716 0.390126   0.386813 0.387986
 0.0533 0.728414 0.46437 0.406468 0.390805   0.387458 0.388614
 0.0534 0.729616 0.465307 0.407219   0.391484 0.388102 0.38924
 0.0535 0.730814 0.466243 0.407971   0.392162 0.388746 0.389867
 0.0536 0.732008 0.467178   0.408722 0.39284 0.38939 0.390493
 0.0537 0.733198 0.468113   0.409472 0.393517 0.390033 0.391118
 0.0538 0.734385   0.469047 0.410223 0.394194 0.390676 0.391744
 0.0539   0.735568 0.469981 0.410973 0.394871 0.391319 0.392368
 0.054   0.736746 0.470914 0.411723 0.395547 0.391961   0.392993
 0.0541 0.737922 0.471846 0.412472 0.396223   0.392602 0.393616
 0.0542 0.739093 0.472778 0.413221   0.396899 0.393244 0.39424
 0.0543 0.74026 0.47371 0.41397   0.397574 0.393885 0.394863
 0.0544 0.741424 0.474641   0.414718 0.398249 0.394525 0.395486
 0.0545 0.742584   0.475571 0.415466 0.398924 0.395165 0.396108
 0.0546 0.74374   0.476501 0.416214 0.399598 0.395805 0.396729
 0.0547   0.744892 0.477431 0.416961 0.400272 0.396445   0.397351
 0.0548 0.74604 0.478359 0.417708 0.400945 0.397084   0.397972
 0.0549 0.747185 0.479288 0.418454 0.401619   0.397722 0.398592
 0.055 0.748326 0.480215 0.419201 0.402291   0.39836 0.399212
 0.0551 0.749463 0.481142 0.419946   0.402964 0.398998 0.399832
 0.0552 0.750596 0.482069   0.420692 0.403636 0.399636 0.400451
 0.0553 0.751725   0.482995 0.421437 0.404308 0.400273 0.40107
 0.0554 0.752851   0.48392 0.422182 0.404979 0.400909 0.401688
 0.0555   0.753973 0.484845 0.422926 0.40565 0.401545 0.402306
 0.0556   0.755091 0.485769 0.42367 0.40632 0.402181 0.402924
 0.0557   0.756205 0.486692 0.424414 0.406991 0.402817   0.403541
 0.0558 0.757315 0.487615 0.425158 0.40766 0.403452   0.404157
 0.0559 0.758422 0.488538 0.425901 0.40833   0.404086 0.404774
 0.056 0.759525 0.48946 0.426643 0.408999   0.40472 0.405389
 0.0561 0.760624 0.490381 0.427385 0.409668   0.405354 0.406005
 0.0562 0.761719 0.491301 0.428127   0.410336 0.405988 0.40662
 0.0563 0.762811 0.492221 0.428869   0.411004 0.406621 0.407234
 0.0564 0.763899 0.49314 0.42961   0.411672 0.407253 0.407848
 0.0565 0.764983 0.494059   0.430351 0.412339 0.407886 0.408462
 0.0566 0.766063   0.494977 0.431091 0.413006 0.408517 0.409075
 0.0567   0.767139 0.495895 0.431831 0.413672 0.409149   0.409688
 0.0568 0.768212 0.496811 0.432571 0.414338 0.40978   0.410301
 0.0569 0.769281 0.497728 0.43331 0.415004 0.41041   0.410913
 0.057 0.770346 0.498643 0.434049 0.415669   0.411041 0.411524
 0.0571 0.771408 0.499558 0.434788   0.416334 0.41167 0.412135
 0.0572 0.772465 0.500472 0.435526   0.416999 0.4123 0.412746
 0.0573 0.773519 0.501386 0.436264   0.417663 0.412929 0.413356
 0.0574 0.77457 0.502299   0.437001 0.418327 0.413558 0.413966
 0.0575 0.775616   0.503211 0.437738 0.41899 0.414186 0.414576
 0.0576 0.776659   0.504123 0.438475 0.419654 0.414814 0.415185
 0.0577   0.777698 0.505034 0.439211 0.420316 0.415441   0.415793
 0.0578 0.778733 0.505944 0.439947 0.420979   0.416068 0.416401
 0.0579 0.779765 0.506854 0.440682 0.42164   0.416695 0.417009
 0.058 0.780793 0.507763 0.441417   0.422302 0.417321 0.417616
 0.0581 0.781817 0.508671   0.442152 0.422963 0.417947 0.418223
 0.0582 0.782838   0.509578 0.442886 0.423624 0.418572 0.41883
 0.0583 0.783854   0.510485 0.44362 0.424284 0.419197 0.419436
 0.0584   0.784868 0.511392 0.444353 0.424944 0.419822   0.420041
 0.0585 0.785877 0.512297 0.445086 0.425604   0.420446 0.420646
 0.0586 0.786883 0.513202 0.445819   0.426263 0.421069 0.421251
 0.0587 0.787885 0.514106   0.446551 0.426922 0.421693 0.421855
 0.0588 0.788883 0.51501   0.447283 0.427581 0.422316 0.422459
 0.0589 0.789878   0.515913 0.448015 0.428239 0.422938 0.423063
 0.059 0.790869   0.516815 0.448746 0.428896 0.423561 0.423666
 0.0591   0.791856 0.517716 0.449477 0.429554 0.424182   0.424268
 0.0592 0.79284 0.518617 0.450207 0.430211 0.424804   0.42487
 0.0593 0.79382 0.519517 0.450937 0.430867 0.425425   0.425472
 0.0594 0.794797 0.520416 0.451666 0.431523   0.426045 0.426073
 0.0595 0.795769 0.521314 0.452395   0.432179 0.426665 0.426674
 0.0596 0.796739 0.522212   0.453124 0.432834 0.427285 0.427275
 0.0597 0.797704   0.523109 0.453852 0.433489 0.427904 0.427875
 0.0598   0.798666 0.524006 0.45458 0.434144 0.428523 0.428474
 0.0599   0.799624 0.524901 0.455307 0.434798 0.429142 0.429074
 0.06   0.800579 0.525796 0.456034 0.435452 0.42976   0.429672
 0.0601 0.80153 0.52669 0.456761 0.436105 0.430377   0.430271
 0.0602 0.802478 0.527584 0.457487 0.436758   0.430995 0.430869
 0.0603 0.803422 0.528476 0.458213   0.437411 0.431611 0.431466
 0.0604 0.804362 0.529368   0.458938 0.438063 0.432228 0.432063
 0.0605 0.805299 0.53026   0.459663 0.438715 0.432844 0.43266
 0.0606 0.806232 0.53115   0.460387 0.439366 0.43346 0.433256
 0.0607 0.807161 0.53204   0.461111 0.440017 0.434075 0.433852
 0.0608 0.808087   0.532929 0.461835 0.440668 0.43469 0.434447
 0.0609 0.80901   0.533817 0.462558 0.441318 0.435304 0.435042
 0.061 0.809929   0.534704 0.463281 0.441968 0.435918 0.435636
 0.0611   0.810844 0.535591 0.464003 0.442617 0.436532 0.43623
 0.0612   0.811756 0.536477 0.464725 0.443267 0.437145   0.436824
 0.0613 0.812664 0.537362 0.465447 0.443915   0.437758 0.437417
 0.0614 0.813569 0.538246 0.466168   0.444563 0.43837 0.43801
 0.0615 0.814471 0.53913 0.466888   0.445211 0.438982 0.438602
 0.0616 0.815368 0.540013   0.467608 0.445859 0.439593 0.439194
 0.0617 0.816263   0.540895 0.468328 0.446506 0.440204 0.439785
 0.0618   0.817153 0.541776 0.469047 0.447152 0.440815   0.440376
 0.0619 0.818041 0.542656 0.469766 0.447798   0.441425 0.440967
 0.062 0.818924 0.543536 0.470485 0.448444   0.442035 0.441557
 0.0621 0.819805 0.544415 0.471203   0.44909 0.442645 0.442147
 0.0622 0.820682 0.545293 0.47192   0.449735 0.443254 0.442736
 0.0623 0.821555 0.54617 0.472637   0.450379 0.443863 0.443325
 0.0624 0.822425 0.547047   0.473354 0.451024 0.444471 0.443914
 0.0625 0.823291   0.547923 0.47407 0.451667 0.445079 0.444502
 0.0626 0.824155   0.548797 0.474786 0.452311 0.445686 0.445089
 0.0627   0.825014 0.549671 0.475502 0.452954 0.446293   0.445676
 0.0628 0.82587 0.550545 0.476216 0.453596 0.4469   0.446263
 0.0629 0.826723 0.551417 0.476931 0.454238   0.447506 0.446849
 0.063 0.827572 0.552289 0.477645 0.45488   0.448111 0.447435
 0.0631 0.828418 0.55316 0.478358 0.455522   0.448717 0.448021
 0.0632 0.829261 0.55403 0.479071   0.456162 0.449322 0.448606
 0.0633 0.8301 0.554899 0.479784   0.456803 0.449926 0.44919
 0.0634 0.830936 0.555767 0.480496   0.457443 0.45053 0.449775
 0.0635 0.831768 0.556635   0.481208 0.458083 0.451134 0.450358
 0.0636 0.832597   0.557501 0.481919 0.458722 0.451737 0.450942
 0.0637   0.833423 0.558367 0.48263 0.459361 0.45234 0.451525
 0.0638   0.834245 0.559232 0.483341 0.459999 0.452942   0.452107
 0.0639 0.835064 0.560097 0.48405 0.460637 0.453544   0.452689
 0.064 0.83588 0.56096 0.48476 0.461275 0.454146   0.453271
 0.0641 0.836692 0.561822 0.485469 0.461912   0.454747 0.453852
 0.0642 0.837501 0.562684 0.486177   0.462549 0.455348 0.454433
 0.0643 0.838307 0.563545   0.486886 0.463186 0.455948 0.455013
 0.0644 0.839109   0.564405 0.487593 0.463822 0.456548 0.455593
 0.0645   0.839908 0.565264 0.4883 0.464457 0.457148 0.456172
 0.0646   0.840704 0.566122 0.489007 0.465092 0.457747   0.456751
 0.0647 0.841497 0.56698 0.489713 0.465727 0.458345   0.45733
 0.0648 0.842286 0.567836 0.490419 0.466361   0.458944 0.457908
 0.0649 0.843072 0.568692 0.491124   0.466995 0.459542 0.458486
 0.065 0.843855 0.569547 0.491829   0.467629 0.460139 0.459063
 0.0651 0.844634 0.570401   0.492533 0.468262 0.460736 0.45964
 0.0652 0.84541 0.571254   0.493237 0.468895 0.461333 0.460216
 0.0653 0.846183   0.572106 0.493941 0.469527 0.461929 0.460792
 0.0654   0.846953 0.572957 0.494644 0.470159 0.462524   0.461368
 0.0655 0.847719 0.573808 0.495346 0.47079 0.46312   0.461943
 0.0656 0.848483 0.574658 0.496048 0.471421   0.463715 0.462518
 0.0657 0.849243 0.575506 0.496749   0.472051 0.464309 0.463092
 0.0658 0.85 0.576354 0.49745   0.472682 0.464903 0.463666
 0.0659 0.850754 0.577201   0.498151 0.473311 0.465497 0.464239
 0.066 0.851504 0.578047   0.498851 0.473941 0.46609 0.464812
 0.0661 0.852251   0.578892 0.499551 0.47457 0.466683 0.465385
 0.0662 0.852996   0.579737 0.50025 0.475198 0.467275 0.465957
 0.0663   0.853737 0.58058 0.500948 0.475826 0.467867 0.466529
 0.0664   0.854475 0.581423 0.501647 0.476454 0.468459 0.4671
 0.0665   0.85521 0.582264 0.502344 0.477081 0.46905 0.467671
 0.0666   0.855941 0.583105 0.503041 0.477708 0.469641   0.468241
 0.0667 0.85667 0.583945 0.503738 0.478334 0.470231   0.468811
 0.0668 0.857395 0.584784 0.504434 0.47896   0.470821 0.469381
 0.0669 0.858118 0.585622 0.50513 0.479585   0.47141 0.46995
 0.067 0.858837 0.586459 0.505825 0.48021   0.471999 0.470519
 0.0671 0.859553 0.587295 0.50652 0.480835   0.472588 0.471087
 0.0672 0.860266 0.58813 0.507214   0.481459 0.473176 0.471655
 0.0673 0.860976 0.588965   0.507908 0.482083 0.473764 0.472222
 0.0674 0.861683   0.589798 0.508601 0.482706 0.474351 0.472789
 0.0675   0.862387 0.590631 0.509294 0.483329 0.474938   0.473356
 0.0676 0.863088 0.591462 0.509986 0.483952   0.475525 0.473922
 0.0677 0.863786 0.592293 0.510678   0.484574 0.476111 0.474488
 0.0678 0.864481 0.593123   0.511369 0.485195 0.476696 0.475053
 0.0679 0.865172   0.593952 0.51206 0.485817 0.477282 0.475618
 0.068 0.865861   0.59478 0.51275 0.486437 0.477866 0.476182
 0.0681 0.866547   0.595607 0.51344 0.487058 0.478451 0.476746
 0.0682 0.86723   0.596433 0.514129 0.487678 0.479035 0.47731
 0.0683 0.86791   0.597258 0.514818 0.488297 0.479618 0.477873
 0.0684   0.868587 0.598082 0.515506 0.488916 0.480201   0.478436
 0.0685 0.869261 0.598906 0.516194 0.489535   0.480784 0.478998
 0.0686 0.869931 0.599728 0.516882   0.490153 0.481366 0.47956
 0.0687 0.870599 0.600549 0.517568   0.490771 0.481948 0.480121
 0.0688 0.871265 0.60137   0.518255 0.491388 0.48253 0.480682
 0.0689 0.871927 0.602189   0.51894 0.492005 0.483111 0.481243
 0.069 0.872586 0.603008   0.519626 0.492621 0.483691 0.481803
 0.0691 0.873242   0.603826 0.52031 0.493237 0.484271 0.482363
 0.0692 0.873896   0.604642 0.520995 0.493853 0.484851 0.482922
 0.0693   0.874546 0.605458 0.521678 0.494468 0.48543 0.483481
 0.0694   0.875194 0.606273 0.522362 0.495083 0.486009   0.484039
 0.0695 0.875839 0.607087 0.523044 0.495697   0.486588 0.484597
 0.0696 0.87648 0.6079 0.523727 0.496311   0.487166 0.485155
 0.0697 0.877119 0.608711 0.524408   0.496924 0.487743 0.485712
 0.0698 0.877756 0.609522   0.525089 0.497537 0.488321 0.486268
 0.0699 0.878389   0.610332 0.52577 0.49815 0.488897 0.486825
 0.07 0.87902   0.611142 0.52645 0.498762 0.489474 0.487381
 0.0701 0.879647   0.61195 0.52713 0.499374 0.49005 0.487936
 0.0702 0.880272   0.612757 0.527809 0.499985 0.490625 0.488491
 0.0703   0.880894 0.613563 0.528488 0.500596 0.4912 0.489045
 0.0704   0.881513 0.614368 0.529166 0.501206 0.491775 0.4896
 0.0705   0.88213 0.615172 0.529843 0.501816 0.492349 0.490153
 0.0706   0.882744 0.615976 0.53052 0.502425 0.492923   0.490706
 0.0707 0.883355 0.616778 0.531197 0.503034   0.493496 0.491259
 0.0708 0.883963 0.617579 0.531873   0.503643 0.494069 0.491812
 0.0709 0.884568 0.61838 0.532548   0.504251 0.494641 0.492364
 0.071 0.885171 0.619179   0.533223 0.504859 0.495214 0.492915
 0.0711 0.885771   0.619977 0.533898 0.505466 0.495785 0.493466
 0.0712   0.886368 0.620775 0.534572 0.506073 0.496356   0.494017
 0.0713 0.886963 0.621571 0.535245 0.506679   0.496927 0.494567
 0.0714 0.887555 0.622366 0.535918   0.507285 0.497498 0.495117
 0.0715 0.888144 0.623161 0.53659   0.507891 0.498068 0.495666
 0.0716 0.88873 0.623954   0.537262 0.508496 0.498637 0.496215
 0.0717 0.889314   0.624747 0.537933 0.5091 0.499206 0.496764
 0.0718 0.889895   0.625538 0.538604 0.509705 0.499775 0.497312
 0.0719   0.890473 0.626329 0.539274 0.510308 0.500343 0.49786
 0.072   0.891049 0.627118 0.539944 0.510912 0.500911   0.498407
 0.0721 0.891622 0.627907 0.540613 0.511514   0.501478 0.498954
 0.0722 0.892193 0.628694 0.541282   0.512117 0.502045 0.4995
 0.0723 0.892761 0.629481 0.54195   0.512719 0.502612 0.500046
 0.0724 0.893326 0.630266   0.542617 0.51332 0.503178 0.500592
 0.0725 0.893889 0.631051   0.543284 0.513921 0.503743 0.501137
 0.0726 0.894449   0.631834 0.543951 0.514522 0.504309 0.501682
 0.0727   0.895006 0.632617 0.544617 0.515122 0.504873   0.502226
 0.0728 0.895561 0.633399 0.545282 0.515722   0.505438 0.50277
 0.0729 0.896113 0.634179 0.545947 0.516321   0.506002 0.503313
 0.073 0.896663 0.634959 0.546612 0.51692   0.506565 0.503856
 0.0731 0.89721 0.635737 0.547275   0.517518 0.507128 0.504399
 0.0732 0.897755 0.636515   0.547939 0.518116 0.507691 0.504941
 0.0733 0.898297   0.637291 0.548601 0.518714 0.508253 0.505482
 0.0734   0.898836 0.638067 0.549264 0.519311 0.508815   0.506024
 0.0735 0.899374 0.638841 0.549925 0.519907   0.509377 0.506564
 0.0736 0.899908 0.639614 0.550586   0.520503 0.509937 0.507105
 0.0737 0.90044 0.640387 0.551247   0.521099 0.510498 0.507645
 0.0738 0.90097 0.641158   0.551907 0.521694 0.511058 0.508184
 0.0739 0.901497   0.641929 0.552566 0.522289 0.511618 0.508723
 0.074 0.902021   0.642698 0.553225 0.522884 0.512177 0.509262
 0.0741   0.902544 0.643466 0.553884 0.523477 0.512736 0.5098
 0.0742   0.903063 0.644234 0.554542 0.524071 0.513294   0.510338
 0.0743 0.90358 0.645 0.555199 0.524664 0.513852   0.510876
 0.0744 0.904095 0.645765 0.555856 0.525256 0.51441   0.511413
 0.0745 0.904608 0.64653 0.556512 0.525848   0.514967 0.511949
 0.0746 0.905118 0.647293 0.557167 0.52644   0.515523 0.512485
 0.0747 0.905625 0.648055 0.557822   0.527031 0.51608 0.513021
 0.0748 0.90613 0.648816 0.558477   0.527622 0.516635 0.513556
 0.0749 0.906633 0.649577   0.559131 0.528212 0.517191 0.514091
 0.075 0.907133 0.650336   0.559784 0.528802 0.517746 0.514626
 0.0751 0.907631   0.651094 0.560437 0.529392 0.5183 0.51516
 0.0752 0.908127   0.651851 0.56109 0.52998 0.518854 0.515693
 0.0753 0.90862   0.652607 0.561741 0.530569 0.519408 0.516226
 0.0754   0.909111 0.653362 0.562393 0.531157 0.519961   0.516759
 0.0755 0.909599 0.654116 0.563043 0.531744   0.520514 0.517291
 0.0756 0.910086 0.654869 0.563694   0.532332 0.521066 0.517823
 0.0757 0.91057 0.655621 0.564343   0.532918 0.521618 0.518354
 0.0758 0.911051 0.656372   0.564992 0.533504 0.52217 0.518885
 0.0759 0.91153 0.657122   0.565641 0.53409 0.522721 0.519416
 0.076 0.912007 0.657871   0.566288 0.534675 0.523272 0.519946
 0.0761 0.912482   0.658618 0.566936 0.53526 0.523822 0.520476
 0.0762 0.912954   0.659365 0.567583 0.535845 0.524372 0.521005
 0.0763   0.913424 0.660111 0.568229 0.536429 0.524921   0.521534
 0.0764 0.913892 0.660855 0.568874 0.537012 0.52547   0.522062
 0.0765 0.914358 0.661599 0.56952 0.537595   0.526018 0.52259
 0.0766 0.914821 0.662342 0.570164 0.538178   0.526566 0.523118
 0.0767 0.915282 0.663083 0.570808   0.53876 0.527114 0.523645
 0.0768 0.915741 0.663824 0.571451   0.539341 0.527661 0.524172
 0.0769 0.916198 0.664563   0.572094 0.539922 0.528208 0.524698
 0.077 0.916652 0.665302   0.572737 0.540503 0.528754 0.525224
 0.0771 0.917105   0.666039 0.573378 0.541083 0.5293 0.52575
 0.0772 0.917555   0.666775 0.574019 0.541663 0.529846 0.526275
 0.0773   0.918002 0.66751 0.57466 0.542242 0.530391 0.526799
 0.0774   0.918448 0.668245 0.5753 0.542821 0.530935 0.527323
 0.0775   0.918892 0.668978 0.57594 0.5434 0.531479 0.527847
 0.0776   0.919333 0.66971 0.576578 0.543978 0.532023 0.52837
 0.0777   0.919772 0.670441 0.577217 0.544555 0.532567   0.528893
 0.0778 0.920209 0.671171 0.577855 0.545132   0.533109 0.529416
 0.0779 0.920644 0.6719 0.578492 0.545709   0.533652 0.529938
 0.078 0.921077 0.672628 0.579128 0.546285   0.534194 0.53046
 0.0781 0.921507 0.673354 0.579764   0.546861 0.534735 0.530981
 0.0782 0.921936 0.67408 0.5804   0.547436 0.535277 0.531501
 0.0783 0.922362 0.674805   0.581035 0.548011 0.535817 0.532022
 0.0784 0.922787   0.675529 0.581669 0.548585 0.536358 0.532542
 0.0785   0.923209 0.676251 0.582303 0.549159 0.536898   0.533061
 0.0786 0.923629 0.676973 0.582936 0.549732   0.537437 0.53358
 0.0787 0.924047 0.677693 0.583569 0.550305   0.537976 0.534099
 0.0788 0.924463 0.678413 0.584201   0.550877 0.538514 0.534617
 0.0789 0.924877 0.679131   0.584832 0.551449 0.539053 0.535135
 0.079 0.925289 0.679848   0.585463 0.552021 0.53959 0.535652
 0.0791 0.925699   0.680564 0.586093 0.552592 0.540128 0.536169
 0.0792   0.926107 0.68128 0.586723 0.553162 0.540664 0.536686
 0.0793   0.926513 0.681994 0.587352 0.553733 0.541201   0.537202
 0.0794 0.926917 0.682707 0.587981 0.554302   0.541737 0.537718
 0.0795 0.927319 0.683419 0.588609   0.554871 0.542272 0.538233
 0.0796 0.927718 0.68413 0.589236   0.55544 0.542807 0.538748
 0.0797 0.928116 0.684839   0.589863 0.556008 0.543342 0.539262
 0.0798 0.928512   0.685548 0.590489 0.556576 0.543876 0.539776
 0.0799   0.928906 0.686256 0.591115 0.557144 0.54441 0.54029
 0.08   0.929298 0.686963 0.59174 0.55771 0.544944 0.540803
 0.0801   0.929688 0.687668 0.592365 0.558277 0.545477   0.541315
 0.0802 0.930076 0.688373 0.592989 0.558843   0.546009 0.541828
 0.0803 0.930462 0.689076 0.593612   0.559408 0.546541 0.54234
 0.0804 0.930846 0.689779 0.594235   0.559973 0.547073 0.542851
 0.0805 0.931228 0.69048   0.594857 0.560538 0.547604 0.543362
 0.0806 0.931609 0.69118   0.595479 0.561102 0.548135 0.543873
 0.0807 0.931987   0.691879 0.5961 0.561665 0.548665 0.544383
 0.0808 0.932364   0.692577 0.59672 0.562229 0.549195 0.544892
 0.0809 0.932738   0.693274 0.59734 0.562791 0.549725 0.545402
 0.081 0.933111   0.69397 0.597959 0.563353 0.550254 0.545911
 0.0811   0.933482 0.694665 0.598578 0.563915 0.550782   0.546419
 0.0812 0.933851 0.695359 0.599196 0.564476 0.55131   0.546927
 0.0813 0.934218 0.696052 0.599814 0.565037   0.551838 0.547435
 0.0814 0.934583 0.696743 0.600431   0.565598 0.552366 0.547942
 0.0815 0.934947 0.697434   0.601047 0.566158 0.552892 0.548449
 0.0816 0.935308   0.698124 0.601663 0.566717 0.553419 0.548955
 0.0817   0.935668 0.698812 0.602278 0.567276 0.553945   0.549461
 0.0818 0.936026 0.699499 0.602893 0.567834 0.55447   0.549967
 0.0819 0.936382 0.700186 0.603507 0.568392   0.554996 0.550472
 0.082 0.936736 0.700871 0.60412 0.56895   0.55552 0.550976
 0.0821 0.937089 0.701555 0.604733 0.569507   0.556045 0.551481
 0.0822 0.93744 0.702238 0.605345   0.570064 0.556569 0.551984
 0.0823 0.937789 0.70292 0.605957   0.57062 0.557092 0.552488
 0.0824 0.938136 0.703601   0.606568 0.571175 0.557615 0.552991
 0.0825 0.938481   0.704281 0.607178 0.571731 0.558138 0.553493
 0.0826   0.938825 0.70496 0.607788 0.572285 0.55866 0.553995
 0.0827   0.939167 0.705637 0.608398 0.57284 0.559181 0.554497
 0.0828   0.939507 0.706314 0.609006 0.573393 0.559703   0.554998
 0.0829 0.939845 0.706989 0.609614 0.573947   0.560224 0.555499
 0.083 0.940182 0.707664 0.610222 0.5745   0.560744 0.556
 0.0831 0.940517 0.708337 0.610829 0.575052   0.561264 0.5565
 0.0832 0.94085 0.70901 0.611435 0.575604   0.561783 0.556999
 0.0833 0.941182 0.709681 0.612041   0.576155 0.562303 0.557499
 0.0834 0.941511 0.710351   0.612646 0.576706 0.562821 0.557997
 0.0835 0.941839 0.71102   0.613251 0.577257 0.563339 0.558496
 0.0836 0.942166   0.711688 0.613854 0.577807 0.563857 0.558994
 0.0837   0.942491 0.712355 0.614458 0.578356 0.564375   0.559491
 0.0838 0.942814 0.713021 0.615061 0.578905   0.564892 0.559988
 0.0839 0.943135 0.713686 0.615663   0.579454 0.565408 0.560485
 0.084 0.943455 0.714349 0.616264   0.580002 0.565924 0.560981
 0.0841 0.943773 0.715012   0.616865 0.58055 0.56644 0.561477
 0.0842 0.94409 0.715673   0.617466 0.581097 0.566955 0.561972
 0.0843 0.944404   0.716334 0.618065 0.581644 0.56747 0.562467
 0.0844 0.944718   0.716993 0.618665 0.58219 0.567984 0.562962
 0.0845   0.945029 0.717651 0.619263 0.582736 0.568498   0.563456
 0.0846 0.945339 0.718309 0.619861 0.583281   0.569012 0.56395
 0.0847 0.945648 0.718965 0.620459 0.583826   0.569525 0.564443
 0.0848 0.945954 0.71962 0.621055 0.58437   0.570037 0.564936
 0.0849 0.94626 0.720274 0.621651   0.584914 0.570549 0.565428
 0.085 0.946563 0.720927 0.622247   0.585458 0.571061 0.56592
 0.0851 0.946865 0.721578   0.622842 0.586001 0.571572 0.566412
 0.0852 0.947166   0.722229 0.623436 0.586543 0.572083 0.566903
 0.0853   0.947465 0.722879 0.62403 0.587085 0.572594 0.567394
 0.0854   0.947762 0.723527 0.624623 0.587627 0.573104   0.567884
 0.0855 0.948058 0.724175 0.625216 0.588168   0.573613 0.568374
 0.0856 0.948352 0.724821 0.625808   0.588708 0.574123 0.568864
 0.0857 0.948645 0.725467   0.626399 0.589248 0.574631 0.569353
 0.0858 0.948936   0.726111 0.62699 0.589788 0.57514 0.569842
 0.0859 0.949225   0.726754 0.62758 0.590327 0.575648 0.57033
 0.086 0.949514   0.727396 0.62817 0.590866 0.576155 0.570818
 0.0861 0.9498   0.728037 0.628759 0.591404 0.576662 0.571305
 0.0862   0.950085 0.728677 0.629347 0.591942 0.577169   0.571792
 0.0863 0.950369 0.729316 0.629935 0.592479   0.577675 0.572279
 0.0864 0.950651 0.729954 0.630522   0.593016 0.57818 0.572765
 0.0865 0.950932 0.73059 0.631109   0.593552 0.578686 0.573251
 0.0866 0.951211 0.731226   0.631694 0.594088 0.57919 0.573736
 0.0867 0.951489 0.73186   0.63228 0.594624 0.579695 0.574221
 0.0868 0.951765 0.732494   0.632865 0.595158 0.580199 0.574706
 0.0869 0.95204   0.733126 0.633449 0.595693 0.580702 0.57519
 0.087 0.952313   0.733758 0.634032 0.596227 0.581205 0.575673
 0.0871   0.952585 0.734388 0.634615 0.59676 0.581708 0.576157
 0.0872   0.952855 0.735017 0.635197 0.597293 0.58221   0.576639
 0.0873 0.953124 0.735645 0.635779 0.597826   0.582712 0.577122
 0.0874 0.953392 0.736272 0.63636 0.598358   0.583214 0.577604
 0.0875 0.953658 0.736898 0.636941   0.598889 0.583715 0.578085
 0.0876 0.953923 0.737523   0.637521 0.599421 0.584215 0.578567
 0.0877 0.954186   0.738146 0.6381 0.599951 0.584715 0.579047
 0.0878 0.954449   0.738769 0.638678 0.600481 0.585215 0.579528
 0.0879   0.954709 0.739391 0.639257 0.601011 0.585714 0.580008
 0.088   0.954968 0.740011 0.639834 0.60154 0.586213   0.580487
 0.0881 0.955226 0.740631 0.640411 0.602069   0.586711 0.580966
 0.0882 0.955483 0.741249 0.640987   0.602597 0.587209 0.581445
 0.0883 0.955738 0.741866   0.641563 0.603125 0.587707 0.581923
 0.0884 0.955992   0.742482 0.642138 0.603652 0.588204 0.582401
 0.0885   0.956244 0.743098 0.642712 0.604179 0.5887 0.582879
 0.0886   0.956495 0.743712 0.643286 0.604705 0.589197   0.583356
 0.0887 0.956745 0.744325 0.643859 0.605231   0.589692 0.583832
 0.0888 0.956993 0.744937 0.644432   0.605757 0.590188 0.584308
 0.0889 0.95724 0.745547 0.645004   0.606282 0.590683 0.584784
 0.089 0.957486 0.746157   0.645575 0.606806 0.591177 0.58526
 0.0891 0.957731 0.746766   0.646146 0.60733 0.591671 0.585734
 0.0892 0.957974   0.747373 0.646716 0.607854 0.592165 0.586209
 0.0893   0.958216 0.74798 0.647285 0.608377 0.592658 0.586683
 0.0894   0.958456 0.748585 0.647854 0.608899 0.593151   0.587157
 0.0895 0.958695 0.74919 0.648422 0.609421 0.593643   0.58763
 0.0896 0.958933 0.749793 0.64899 0.609943 0.594135   0.588103
 0.0897 0.95917 0.750395 0.649557 0.610464   0.594626 0.588575
 0.0898 0.959405 0.750997 0.650124   0.610985 0.595117 0.589047
 0.0899 0.95964 0.751597 0.65069   0.611505 0.595608 0.589519
 0.09 0.959872 0.752196 0.651255   0.612024 0.596098 0.58999
 0.0901 0.960104 0.752794 0.651819   0.612544 0.596588 0.590461
 0.0902 0.960335 0.753391   0.652383 0.613062 0.597077 0.590932
 0.0903 0.960564   0.753986 0.652947 0.613581 0.597566 0.591402
 0.0904   0.960792 0.754581 0.65351 0.614098 0.598054 0.591871
 0.0905   0.961018 0.755175 0.654072 0.614616 0.598542   0.59234
 0.0906 0.961244 0.755767 0.654633 0.615132 0.59903   0.592809
 0.0907 0.961468 0.756359 0.655194 0.615649   0.599517 0.593277
 0.0908 0.961691 0.75695 0.655755 0.616165   0.600004 0.593745
 0.0909 0.961913 0.757539 0.656314   0.61668 0.60049 0.594213
 0.091 0.962134 0.758127 0.656873   0.617195 0.600976 0.59468
 0.0911 0.962353 0.758715 0.657432   0.617709 0.601462 0.595147
 0.0912 0.962571 0.759301   0.65799 0.618223 0.601947 0.595613
 0.0913 0.962788 0.759886   0.658547 0.618737 0.602431 0.596079
 0.0914 0.963004   0.76047 0.659104 0.61925 0.602915 0.596544
 0.0915 0.963219   0.761053 0.65966 0.619762 0.603399 0.597009
 0.0916 0.963433   0.761635 0.660215 0.620274 0.603882 0.597474
 0.0917   0.963645 0.762216 0.66077 0.620786 0.604365 0.597938
 0.0918   0.963856 0.762796 0.661324 0.621297 0.604848   0.598402
 0.0919 0.964066 0.763374 0.661878 0.621808 0.60533   0.598865
 0.092 0.964275 0.763952 0.66243 0.622318 0.605811   0.599328
 0.0921 0.964483 0.764529 0.662983 0.622827   0.606292 0.599791
 0.0922 0.96469 0.765104 0.663535 0.623337   0.606773 0.600253
 0.0923 0.964895 0.765679 0.664086   0.623845 0.607253 0.600715
 0.0924 0.9651 0.766252 0.664636   0.624354 0.607733 0.601176
 0.0925 0.965303 0.766825   0.665186 0.624861 0.608212 0.601637
 0.0926 0.965505   0.767396 0.665735 0.625369 0.608691 0.602097
 0.0927   0.965707 0.767966 0.666284 0.625875 0.60917 0.602558
 0.0928   0.965907 0.768536 0.666832 0.626382 0.609648   0.603017
 0.0929 0.966106 0.769104 0.667379 0.626888   0.610126 0.603477
 0.093 0.966303 0.769671 0.667926 0.627393   0.610603 0.603935
 0.0931 0.9665 0.770237 0.668472 0.627898   0.61108 0.604394
 0.0932 0.966696 0.770802 0.669018   0.628402 0.611556 0.604852
 0.0933 0.96689 0.771366 0.669563   0.628906 0.612032 0.60531
 0.0934 0.967084 0.771929   0.670107 0.62941 0.612508 0.605767
 0.0935 0.967276 0.772491   0.670651 0.629912 0.612983 0.606224
 0.0936 0.967468   0.773051 0.671194 0.630415 0.613458 0.60668
 0.0937 0.967658   0.773611 0.671736 0.630917 0.613932 0.607136
 0.0938   0.967848 0.77417 0.672278 0.631419 0.614406 0.607592
 0.0939   0.968036 0.774727 0.672819 0.63192 0.614879 0.608047
 0.094   0.968223 0.775284 0.67336 0.63242 0.615352 0.608502
 0.0941   0.968409 0.77584 0.6739 0.63292 0.615825 0.608956
 0.0942   0.968594 0.776394 0.674439 0.63342 0.616297 0.60941
 0.0943   0.968779 0.776947 0.674978 0.633919 0.616769   0.609864
 0.0944 0.968962 0.7775 0.675516 0.634418 0.61724   0.610317
 0.0945 0.969144 0.778051 0.676054 0.634916   0.617711 0.61077
 0.0946 0.969325 0.778601 0.676591 0.635414   0.618181 0.611222
 0.0947 0.969505 0.779151 0.677127   0.635911 0.618651 0.611674
 0.0948 0.969684 0.779699   0.677663 0.636408 0.619121 0.612125
 0.0949 0.969862   0.780246 0.678198 0.636904 0.61959 0.612577
 0.095 0.97004   0.780792 0.678732 0.6374 0.620059 0.613027
 0.0951 0.970216   0.781337 0.679266 0.637895 0.620527 0.613478
 0.0952   0.970391 0.781881 0.679799 0.63839 0.620995 0.613928
 0.0953   0.970565 0.782424 0.680332 0.638884 0.621462   0.614377
 0.0954 0.970739 0.782966 0.680864 0.639378   0.621929 0.614826
 0.0955 0.970911 0.783507 0.681395   0.639872 0.622396 0.615275
 0.0956 0.971082 0.784047   0.681926 0.640364 0.622862 0.615723
 0.0957 0.971253   0.784586 0.682456 0.640857 0.623328 0.616171
 0.0958   0.971422 0.785123 0.682985 0.641349 0.623793   0.616618
 0.0959 0.971591 0.78566 0.683514 0.64184 0.624258   0.617066
 0.096 0.971758 0.786196 0.684042 0.642331 0.624722   0.617512
 0.0961 0.971925 0.78673 0.68457 0.642822 0.625187   0.617958
 0.0962 0.972091 0.787264 0.685097 0.643312   0.62565 0.618404
 0.0963 0.972255 0.787797 0.685624 0.643802   0.626113 0.61885
 0.0964 0.972419 0.788328 0.686149   0.644291 0.626576 0.619295
 0.0965 0.972582 0.788859   0.686674 0.644779 0.627038 0.61974
 0.0966 0.972744 0.789388   0.687199 0.645267 0.6275 0.620184
 0.0967 0.972905 0.789917   0.687723 0.645755 0.627962 0.620628
 0.0968 0.973066   0.790444 0.688246 0.646242 0.628423 0.621071
 0.0969   0.973225 0.79097 0.688769 0.646729 0.628883 0.621514
 0.097   0.973383 0.791496 0.689291 0.647215 0.629344   0.621957
 0.0971 0.973541 0.79202 0.689812 0.647701 0.629803   0.622399
 0.0972 0.973698 0.792543 0.690333 0.648186   0.630263 0.622841
 0.0973 0.973854 0.793066 0.690853   0.648671 0.630722 0.623282
 0.0974 0.974009 0.793587   0.691373 0.649156 0.63118 0.623723
 0.0975 0.974163 0.794107   0.691892 0.649639 0.631638 0.624164
 0.0976 0.974316   0.794626 0.69241 0.650123 0.632096 0.624604
 0.0977 0.974468   0.795145 0.692928 0.650606 0.632553 0.625044
 0.0978   0.97462 0.795662 0.693445 0.651088 0.63301 0.625483
 0.0979   0.97477 0.796178 0.693962 0.65157 0.633466 0.625922
 0.098   0.97492 0.796693 0.694478 0.652052 0.633922 0.626361
 0.0981   0.975069 0.797207 0.694993 0.652533 0.634378   0.626799
 0.0982 0.975217 0.79772 0.695507 0.653013 0.634833   0.627237
 0.0983 0.975365 0.798232 0.696022 0.653493   0.635288 0.627674
 0.0984 0.975511 0.798743 0.696535   0.653973 0.635742 0.628111
 0.0985 0.975657 0.799253   0.697048 0.654452 0.636196 0.628548
 0.0986 0.975801   0.799762 0.69756 0.65493 0.636649 0.628984
 0.0987 0.975945   0.80027 0.698071 0.655409 0.637102 0.62942
 0.0988 0.976089   0.800777 0.698582 0.655886 0.637555 0.629855
 0.0989   0.976231 0.801283 0.699093 0.656363 0.638007 0.63029
 0.099   0.976373 0.801788 0.699602 0.65684 0.638458 0.630725
 0.0991   0.976513 0.802292 0.700111 0.657316 0.63891   0.631159
 0.0992 0.976653 0.802795 0.70062 0.657792 0.639361   0.631593
 0.0993 0.976793 0.803297 0.701128 0.658267   0.639811 0.632026
 0.0994 0.976931 0.803798 0.701635   0.658742 0.640261 0.632459
 0.0995 0.977069 0.804298   0.702142 0.659216 0.640711 0.632892
 0.0996 0.977205   0.804797 0.702648 0.65969 0.64116 0.633324
 0.0997 0.977342   0.805295 0.703153 0.660164 0.641609 0.633756
 0.0998   0.977477 0.805791 0.703658 0.660637 0.642057   0.634187
 0.0999 0.977611 0.806287 0.704162 0.661109   0.642505 0.634618
 0.1 0.977745 0.806782 0.704665 0.661581   0.642952 0.635049

==> P_succ_Nakagami_alpha.txt <==
2.01 1.79322E-33 7.0508E-64 3.72999E-94 2.346E-124   1.66451E-154 1.29466E-184 1.08437E-214
 2.02   4.21544E-17 1.94347E-31 1.19427E-45 8.68428E-60   7.10075E-74 6.34889E-88 6.10023E-102
 2.03   1.20522E-11 1.05677E-20 1.2237E-29 1.66902E-38   2.5515E-47 4.25481E-56 7.60911E-65
 2.04   6.43521E-9 2.25511E-15 1.03425E-21 5.56126E-28   3.34114E-34 2.18426E-40 1.52831E-46
 2.05   2.78343E-7 3.36915E-12 5.28999E-17 9.69381E-22   1.97857E-26 4.38375E-31 1.03747E-35
 2.06   3.42666E-6 4.24845E-10 6.77333E-14 1.25463E-17   2.58049E-21 5.74766E-25 1.36479E-28
 2.07   0.0000205744 1.31096E-8 1.06501E-11 1.00074E-14   1.04094E-17 1.1698E-20 1.39877E-23
 2.08 0.0000788668   1.68347E-7 4.54339E-10 1.41202E-12 4.84311E-15   1.79051E-17 7.02989E-20
 2.09 0.000224151 1.20753E-6   8.15748E-9 6.31835E-11 5.38486E-13 4.93528E-15   4.79462E-17
 2.1 0.000516715 5.77014E-6 8.01553E-8   1.27115E-9 2.21155E-11 4.12835E-13   8.15371E-15
 2.11 0.00102289 0.0000205423 5.09168E-7   1.43465E-8 4.42175E-10 1.45897E-11   5.08398E-13
 2.12 0.00180639 0.0000586945 2.33577E-6   1.05223E-7 5.17013E-9 2.71352E-10   1.50136E-11
 2.13 0.0029218 0.000141693 8.35261E-6   5.55071E-7 4.01184E-8 3.0905E-9 2.50531E-10
 2.14   0.00441084 0.000299785 0.000024585 2.26367E-6 2.26049E-7   2.40074E-8 2.67837E-9
 2.15 0.00630116 0.000570969   0.0000619792 7.52349E-6 9.87717E-7 1.37617E-7   2.01069E-8
 2.16 0.00860689 0.000998768 0.000137868   0.0000211977 3.5153E-6 6.1738E-7 1.1351E-7
 2.17   0.0113302 0.00162932 0.0002768 0.0000521753 0.0000105789   2.26691E-6 5.07677E-7
 2.18 0.0144634 0.00250838   0.000510489 0.000114831 0.0000277113 7.05321E-6   1.87308E-6
 2.19 0.0179909 0.0036786 0.000876853   0.000230157 0.0000646412 0.0000191098 5.88483E-6
 2.2   0.0218916 0.0051774 0.00141832 0.000426278 0.000136736   0.0000460761 0.0000161475
 2.21 0.0261403 0.00703555   0.0021797 0.000738208 0.000266157 0.000100613   0.0000394935
 2.22 0.0307093 0.0092763 0.0032058 0.00120683   0.00048245 0.000201832 0.0000875406
 2.23 0.0355699 0.0119152   0.00453933 0.00187725 0.000822414 0.000376339   0.000178274
 2.24 0.0406926 0.0149603 0.00621888 0.00279672   0.00132919 0.00065864 0.00033735
 2.25 0.0460486 0.0184126   0.00827755 0.00401244 0.00205069 0.00109077 0.000598829
 2.26   0.0516099 0.022267 0.0107419 0.00556935 0.00303753 0.00172112   0.00100512
 2.27 0.0573497 0.0265128 0.0136312 0.00750826   0.00434072 0.0026026 0.00160606
 2.28 0.0632427 0.0311351   0.0169577 0.00986423 0.00600929 0.00379031 0.00245719
 2.29   0.0692652 0.0361151 0.0207265 0.0126655 0.00808823 0.005339   0.00361742
 2.3 0.0753951 0.0414315 0.0249358 0.0159328   0.0106166 0.00730055 0.00514625
 2.31 0.0816123 0.0470608   0.0295781 0.019679 0.0136262 0.00972168 0.00710102
 2.32   0.0878979 0.0529784 0.0346404 0.0239093 0.0171407 0.0126421   0.00953419
 2.33 0.0942351 0.0591588 0.0401053 0.0286217   0.021175 0.0160929 0.012491
 2.34 0.100608 0.0655763   0.0459518 0.0338072 0.0257356 0.0200961 0.0160079
 2.35   0.107004 0.0722052 0.0521557 0.0394511 0.0308204 0.0246639   0.020111
 2.36 0.113408 0.0790205 0.0586909 0.0455335   0.0364199 0.0297987 0.0248158
 2.37 0.119811 0.085998   0.0655299 0.0520301 0.0425175 0.0354941 0.0301267
 2.38   0.126201 0.0931142 0.0726441 0.0589135 0.0490906 0.0417349   0.0360381
 2.39 0.132571 0.100347 0.0800046 0.0661535   0.0561116 0.048499 0.0425343
 2.4 0.138911 0.107675   0.0875828 0.0737182 0.0635492 0.0557575 0.0495914
 2.41   0.145215 0.115078 0.0953502 0.0815749 0.0713688 0.0634769   0.0571782
 2.42 0.151476 0.122539 0.103279 0.0896901   0.079534 0.0716194 0.0652571
 2.43 0.157689 0.130039   0.111344 0.0980306 0.0880069 0.0801445 0.0737866
 2.44   0.163849 0.137563 0.119518 0.106564 0.0967495 0.0890099   0.0827213
 2.45 0.169952 0.145096 0.127778 0.115258 0.105724   0.0981725 0.092014
 2.46 0.175994 0.152625 0.136101   0.124083 0.114892 0.107589 0.101617
 2.47 0.181972 0.160137   0.144467 0.133008 0.124218 0.117217 0.111481
 2.48 0.187883   0.167621 0.152855 0.142008 0.133668 0.127016 0.121561
 2.49   0.193726 0.175068 0.161248 0.151056 0.143208 0.136945   0.131809
 2.5 0.199498 0.182467 0.169628 0.160128 0.152808   0.146968 0.142182
 2.51 0.205197 0.189811 0.17798 0.169202   0.162439 0.157049 0.15264
 2.52 0.210824 0.197093 0.186292   0.178257 0.172074 0.167156 0.163143
 2.53 0.216376 0.204306   0.19455 0.187276 0.181688 0.177259 0.173656
 2.54 0.221853   0.211444 0.202742 0.196242 0.191261 0.18733 0.184147
 2.55   0.227254 0.218503 0.21086 0.205138 0.200771 0.197344   0.194586
 2.56 0.23258 0.225478 0.218894 0.213953 0.210202   0.207279 0.204948
 2.57 0.23783 0.232365 0.226836 0.222673   0.219536 0.217116 0.215208
 2.58 0.243005 0.239162 0.234679   0.231289 0.228759 0.226837 0.225347
 2.59 0.248103 0.245865   0.242418 0.239791 0.237861 0.236427 0.235346
 2.6 0.253127   0.252472 0.250047 0.248172 0.246829 0.245873 0.24519
 2.61   0.258076 0.258982 0.257562 0.256424 0.255656 0.255164   0.254866
 2.62 0.26295 0.265392 0.26496 0.264542 0.264332   0.264291 0.264364
 2.63 0.267751 0.271703 0.272238 0.272521   0.272853 0.273245 0.273674
 2.64 0.272479 0.277913 0.279393   0.280358 0.281213 0.282021 0.28279
 2.65 0.277134 0.284022   0.286423 0.28805 0.289408 0.290615 0.291706
 2.66 0.281718   0.290029 0.293327 0.295593 0.297436 0.299022 0.300419
 2.67   0.286232 0.295935 0.300105 0.302988 0.305293 0.30724   0.308926
 2.68 0.290676 0.30174 0.306755 0.310232 0.312979   0.315268 0.317225
 2.69 0.29505 0.307443 0.313278 0.317325   0.320494 0.323105 0.325316
 2.7 0.299357 0.313047 0.319675   0.324268 0.327837 0.330752 0.3332
 2.71 0.303597 0.318551   0.325944 0.33106 0.335008 0.338209 0.340877
 2.72 0.307771   0.323956 0.332088 0.337703 0.34201 0.345478 0.348351
 2.73   0.31188 0.329264 0.338107 0.344199 0.348843 0.352561   0.355623
 2.74 0.315925 0.334474 0.344003 0.350547 0.35551   0.359459 0.362696
 2.75 0.319907 0.339589 0.349776 0.356751   0.362012 0.366177 0.369574
 2.76 0.323827 0.34461 0.355428   0.362811 0.368353 0.372718 0.376261
 2.77 0.327686 0.349538   0.360961 0.368731 0.374534 0.379083 0.38276
 2.78 0.331484   0.354374 0.366377 0.374512 0.380559 0.385278 0.389075
 2.79   0.335224 0.359119 0.371678 0.380157 0.386431 0.391305   0.395212
 2.8 0.338906 0.363776 0.376864 0.385668 0.392153   0.397169 0.401174
 2.81 0.342531 0.368344 0.381939 0.391048   0.397728 0.402873 0.406966
 2.82 0.346101 0.372827 0.386905   0.3963 0.403159 0.408422 0.412593
 2.83 0.349615 0.377225   0.391763 0.401426 0.408451 0.413819 0.418059
 2.84 0.353075   0.38154 0.396515 0.406429 0.413606 0.419069 0.423369
 2.85   0.356482 0.385773 0.401164 0.411311 0.418627 0.424175   0.428528
 2.86 0.359837 0.389927 0.405712 0.416077 0.423519   0.429142 0.43354
 2.87 0.36314 0.394001 0.41016 0.420727   0.428284 0.433973 0.438409
 2.88 0.366394 0.397998 0.414512   0.425266 0.432926 0.438673 0.44314
 2.89 0.369598 0.40192   0.418768 0.429696 0.437449 0.443245 0.447738
 2.9 0.372754   0.405768 0.422932 0.434019 0.441855 0.447693 0.452206
 2.91   0.375862 0.409542 0.427005 0.438239 0.446148 0.452021   0.456549
 2.92 0.378923 0.413246 0.43099 0.442358 0.450331   0.456233 0.46077
 2.93 0.381939 0.41688 0.434888 0.446378   0.454407 0.460332 0.464875
 2.94 0.384909 0.420445 0.438701   0.450302 0.458379 0.464321 0.468866
 2.95 0.387836 0.423944   0.442432 0.454133 0.462251 0.468205 0.472747
 2.96 0.390719   0.427377 0.446083 0.457874 0.466024 0.471985 0.476522
 2.97   0.39356 0.430745 0.449655 0.461525 0.469703 0.475667   0.480195
 2.98 0.396359 0.434051 0.45315 0.465091 0.47329   0.479252 0.483769
 2.99 0.399117 0.437296 0.45657 0.468574   0.476787 0.482744 0.487246
 3. 0.401834 0.44048 0.459917   0.471975 0.480198 0.486145 0.490631
 3.01 0.404513 0.443605   0.463193 0.475297 0.483524 0.489459 0.493927
 3.02 0.407152   0.446673 0.466399 0.478542 0.486769 0.492688 0.497135
 3.03   0.409754 0.449684 0.469538 0.481712 0.489934 0.495836   0.50026
 3.04 0.412318 0.45264 0.47261 0.484809 0.493023   0.498904 0.503304
 3.05 0.414845 0.455542 0.475618 0.487836   0.496037 0.501895 0.50627
 3.06 0.417337 0.458391 0.478564   0.490794 0.498978 0.504811 0.50916
 3.07 0.419793 0.461189   0.481448 0.493685 0.50185 0.507656 0.511977
 3.08 0.422214   0.463935 0.484272 0.49651 0.504653 0.51043 0.514722
 3.09   0.424602 0.466633 0.487038 0.499273 0.507391 0.513137   0.5174
 3.1 0.426956 0.469282 0.489747 0.501974 0.510064   0.515778 0.52001
 3.11 0.429277 0.471883 0.4924 0.504615   0.512675 0.518356 0.522557
 3.12 0.431566 0.474439 0.495   0.507199 0.515225 0.520872 0.525042
 3.13 0.433824 0.476949   0.497547 0.509725 0.517717 0.523329 0.527466
 3.14 0.43605   0.479414 0.500043 0.512197 0.520153 0.525728 0.529832
 3.15   0.438246 0.481836 0.502488 0.514615 0.522532 0.52807   0.532142
 3.16 0.440412 0.484216 0.504885 0.516981 0.524859   0.530359 0.534397
 3.17 0.442548 0.486554 0.507234 0.519297   0.527133 0.532595 0.536599
 3.18 0.444656 0.488852 0.509537   0.521563 0.529357 0.534779 0.53875
 3.19 0.446735 0.49111   0.511795 0.523781 0.531532 0.536914 0.540852
 3.2 0.448786   0.493329 0.514008 0.525953 0.533659 0.539002 0.542905
 3.21   0.45081 0.495509 0.516178 0.528079 0.535739 0.541042   0.544911
 3.22 0.452807 0.497653 0.518306 0.530162 0.537775   0.543037 0.546873
 3.23 0.454778 0.49976 0.520394 0.532201   0.539767 0.544989 0.54879
 3.24 0.456722 0.501832 0.522441   0.534199 0.541717 0.546897 0.550665
 3.25 0.458642 0.503868   0.524449 0.536156 0.543625 0.548765 0.552499
 3.26 0.460536   0.50587 0.526419 0.538073 0.545493 0.550592 0.554293
 3.27   0.462405 0.507839 0.528352 0.539952 0.547322 0.55238   0.556047
 3.28 0.46425 0.509776 0.530249 0.541793 0.549114   0.55413 0.557765
 3.29 0.466072 0.51168 0.532111 0.543597   0.550868 0.555844 0.559445
 3.3 0.46787 0.513553 0.533938   0.545366 0.552587 0.557522 0.56109
 3.31 0.469645 0.515395   0.535731 0.547101 0.55427 0.559164 0.5627
 3.32 0.471398   0.517207 0.537491 0.548801 0.55592 0.560774 0.564277
 3.33   0.473128 0.518989 0.539219 0.550469 0.557537 0.56235   0.565821
 3.34 0.474837 0.520743 0.540916 0.552104 0.559122   0.563894 0.567334
 3.35 0.476524 0.522469 0.542583 0.553709   0.560675 0.565408 0.568816
 3.36 0.47819 0.524167 0.544219   0.555282 0.562198 0.566891 0.570268
 3.37 0.479835 0.525837   0.545826 0.556826 0.563691 0.568344 0.571691
 3.38 0.48146   0.527482 0.547405 0.558341 0.565155 0.569769 0.573085
 3.39   0.483065 0.5291 0.548956 0.559828 0.566592 0.571167   0.574452
 3.4 0.48465 0.530693 0.55048 0.561288 0.568001   0.572537 0.575792
 3.41 0.486216 0.532261 0.551977 0.56272   0.569383 0.573881 0.577107
 3.42 0.487762 0.533804 0.553448   0.564127 0.570739 0.575199 0.578395
 3.43 0.48929 0.535324   0.554894 0.565507 0.57207 0.576492 0.57966
 3.44 0.4908   0.53682 0.556315 0.566863 0.573376 0.577761 0.5809
 3.45   0.492291 0.538293 0.557711 0.568195 0.574658 0.579006   0.582116
 3.46 0.493764 0.539744 0.559085 0.569502 0.575917   0.580228 0.58331
 3.47 0.49522 0.541173 0.560434 0.570787   0.577153 0.581427 0.584482
 3.48 0.496659 0.54258 0.561762   0.572049 0.578366 0.582605 0.585632
 3.49 0.49808 0.543966   0.563067 0.573289 0.579558 0.583761 0.586761
 3.5 0.499485   0.545331 0.56435 0.574507 0.580728 0.584896 0.58787
 3.51   0.500874 0.546676 0.565613 0.575705 0.581878 0.586011   0.588958
 3.52 0.502246 0.548 0.566855 0.576882 0.583008   0.587106 0.590027
 3.53 0.503602 0.549306 0.568076 0.578038   0.584118 0.588181 0.591077
 3.54 0.504943 0.550591 0.569278   0.579175 0.585208 0.589238 0.592108
 3.55 0.506268 0.551859   0.57046 0.580293 0.58628 0.590276 0.593121
 3.56 0.507577   0.553107 0.571623 0.581393 0.587334 0.591297 0.594117
 3.57   0.508872 0.554338 0.572768 0.582473 0.588369 0.592299   0.595095
 3.58 0.510152 0.555551 0.573894 0.583537 0.589387   0.593285 0.596057
 3.59 0.511418 0.556746 0.575003 0.584582   0.590388 0.594254 0.597002
 3.6 0.512669 0.557924 0.576095   0.585611 0.591373 0.595207 0.59793
 3.61 0.513907 0.559086   0.577169 0.586622 0.592341 0.596143 0.598844
 3.62 0.51513   0.560231 0.578227 0.587618 0.593293 0.597064 0.599742
 3.63   0.51634 0.56136 0.579268 0.588597 0.594229 0.59797   0.600625
 3.64 0.517536 0.562473 0.580294 0.589561 0.595151   0.598861 0.601493
 3.65 0.518719 0.563571 0.581304 0.59051   0.596057 0.599737 0.602348
 3.66 0.519889 0.564653 0.582298   0.591443 0.596949 0.600599 0.603188
 3.67 0.521047 0.565721   0.583278 0.592362 0.597826 0.601448 0.604015
 3.68 0.522191   0.566773 0.584242 0.593267 0.59869 0.602282 0.604828
 3.69   0.523323 0.567811 0.585193 0.594157 0.59954 0.603104   0.605628
 3.7 0.524443 0.568835 0.586129 0.595034 0.600377   0.603912 0.606416
 3.71 0.525551 0.569846 0.587051 0.595898   0.6012 0.604708 0.607191
 3.72 0.526647 0.570842 0.58796   0.596748 0.602011 0.605491 0.607954
 3.73 0.527731 0.571825   0.588856 0.597586 0.60281 0.606262 0.608705
 3.74 0.528803   0.572795 0.589738 0.59841 0.603596 0.607022 0.609445
 3.75   0.529864 0.573752 0.590608 0.599223 0.60437 0.607769   0.610173
 3.76 0.530914 0.574697 0.591465 0.600023 0.605133   0.608505 0.61089
 3.77 0.531953 0.575628 0.59231 0.600812   0.605884 0.60923 0.611596
 3.78 0.532981 0.576548 0.593143   0.601589 0.606624 0.609945 0.612291
 3.79 0.533998 0.577456   0.593965 0.602355 0.607353 0.610648 0.612976
 3.8 0.535005   0.578351 0.594774 0.603109 0.608071 0.611341 0.613651
 3.81   0.536001 0.579235 0.595572 0.603853 0.608779 0.612024   0.614315
 3.82 0.536987 0.580108 0.59636 0.604586 0.609476   0.612697 0.61497
 3.83 0.537962 0.58097 0.597136 0.605308   0.610164 0.61336 0.615616
 3.84 0.538928 0.58182 0.597901   0.60602 0.610841 0.614013 0.616251
 3.85 0.539883 0.58266   0.598656 0.606722 0.611508 0.614657 0.616878
 3.86 0.540829   0.583489 0.599401 0.607414 0.612167 0.615291 0.617496
 3.87   0.541766 0.584307 0.600136 0.608097 0.612815 0.615917   0.618104
 3.88 0.542693 0.585115 0.60086 0.60877 0.613455   0.616533 0.618704
 3.89 0.54361 0.585913 0.601575 0.609434   0.614086 0.617141 0.619296
 3.9 0.544519 0.586702 0.60228   0.610088 0.614707 0.617741 0.619879
 3.91 0.545418 0.58748   0.602976 0.610734 0.615321 0.618332 0.620454
 3.92 0.546308   0.588249 0.603663 0.611371 0.615925 0.618915 0.621021
 3.93   0.54719 0.589008 0.604341 0.611999 0.616522 0.619489   0.62158
 3.94 0.548062 0.589758 0.605009 0.612618 0.61711   0.620056 0.622132
 3.95 0.548926 0.590499 0.605669 0.61323   0.61769 0.620615 0.622676
 3.96 0.549782 0.591231 0.606321   0.613833 0.618263 0.621167 0.623212
 3.97 0.550629 0.591954   0.606964 0.614428 0.618828 0.621711 0.623741
 3.98 0.551468   0.592668 0.607599 0.615016 0.619385 0.622248 0.624263
 3.99   0.552299 0.593374 0.608225 0.615595 0.619935 0.622778   0.624779
 4. 0.553122 0.594071 0.608844 0.616167 0.620477   0.6233 0.625287
 4.01 0.553937 0.59476 0.609455 0.616732   0.621013 0.623816 0.625788
 4.02 0.554744 0.595441 0.610058   0.617289 0.621541 0.624325 0.626283
 4.03 0.555544 0.596114   0.610653 0.61784 0.622063 0.624827 0.626771
 4.04 0.556335   0.596779 0.611241 0.618383 0.622578 0.625323 0.627253
 4.05   0.55712 0.597437 0.611822 0.618919 0.623086 0.625812   0.627729
 4.06 0.557896 0.598086 0.612395 0.619448 0.623588   0.626295 0.628199
 4.07 0.558666 0.598728 0.612962 0.619971   0.624083 0.626772 0.628662
 4.08 0.559428 0.599363 0.613521   0.620487 0.624572 0.627242 0.62912
 4.09 0.560183 0.599991   0.614074 0.620997 0.625055 0.627707 0.629572
 4.1 0.560931   0.600611 0.61462 0.6215 0.625532 0.628166 0.630018
 4.11   0.561672 0.601224 0.615159 0.621997 0.626003 0.628619   0.630458
 4.12 0.562406 0.60183 0.615692 0.622488 0.626468   0.629066 0.630893
 4.13 0.563134 0.60243 0.616219 0.622973   0.626927 0.629508 0.631322
 4.14 0.563854 0.603022 0.616739   0.623453 0.62738 0.629945 0.631747
 4.15 0.564569 0.603608   0.617253 0.623926 0.627828 0.630376 0.632166
 4.16 0.565276   0.604188 0.617761 0.624393 0.628271 0.630802 0.632579
 4.17   0.565977 0.604761 0.618263 0.624855 0.628708 0.631222   0.632988
 4.18 0.566672 0.605327 0.618759 0.625312 0.62914   0.631638 0.633392
 4.19 0.56736 0.605888 0.619249 0.625763   0.629567 0.632048 0.633791
 4.2 0.568043 0.606442 0.619734   0.626208 0.629988 0.632454 0.634185
 4.21 0.568719 0.60699   0.620213 0.626649 0.630405 0.632854 0.634574
 4.22 0.569389   0.607533 0.620687 0.627084 0.630817 0.63325 0.634959
 4.23   0.570053 0.608069 0.621155 0.627514 0.631223 0.633641   0.635339
 4.24 0.570711 0.6086 0.621617 0.627939 0.631625   0.634028 0.635714
 4.25 0.571363 0.609125 0.622075 0.62836   0.632023 0.63441 0.636086
 4.26 0.57201 0.609644 0.622527   0.628775 0.632415 0.634788 0.636452
 4.27 0.572651 0.610158   0.622974 0.629186 0.632804 0.635161 0.636815
 4.28 0.573286   0.610666 0.623417 0.629591 0.633187 0.63553 0.637173
 4.29   0.573915 0.611169 0.623854 0.629993 0.633567 0.635894   0.637527
 4.3 0.57454 0.611666 0.624286 0.630389 0.633942   0.636255 0.637878
 4.31 0.575158 0.612159 0.624714 0.630782   0.634312 0.636611 0.638224
 4.32 0.575772 0.612646 0.625137   0.63117 0.634679 0.636963 0.638566
 4.33 0.57638 0.613128   0.625555 0.631553 0.635041 0.637312 0.638904
 4.34 0.576983   0.613605 0.625969 0.631932 0.635399 0.637656 0.639239
 4.35   0.57758 0.614077 0.626378 0.632307 0.635754 0.637996   0.639569
 4.36 0.578173 0.614545 0.626783 0.632678 0.636104   0.638333 0.639896
 4.37 0.57876 0.615007 0.627183 0.633045   0.636451 0.638666 0.64022
 4.38 0.579343 0.615465 0.627579   0.633408 0.636793 0.638995 0.640539
 4.39 0.57992 0.615918   0.627971 0.633767 0.637132 0.639321 0.640856
 4.4 0.580493   0.616367 0.628359 0.634122 0.637467 0.639643 0.641168
 4.41   0.581061 0.616811 0.628742 0.634473 0.637799 0.639962   0.641478
 4.42 0.581624 0.61725 0.629122 0.634821 0.638127   0.640277 0.641784
 4.43 0.582182 0.617686 0.629497 0.635164   0.638451 0.640588 0.642086
 4.44 0.582736 0.618116 0.629869   0.635504 0.638772 0.640897 0.642386
 4.45 0.583285 0.618543   0.630237 0.635841 0.63909 0.641202 0.642682
 4.46 0.583829   0.618965 0.6306 0.636173 0.639404 0.641503 0.642975
 4.47   0.584369 0.619383 0.630961 0.636503 0.639715 0.641802   0.643265
 4.48 0.584905 0.619797 0.631317 0.636829 0.640022   0.642097 0.643551
 4.49 0.585436 0.620207 0.63167 0.637151   0.640326 0.64239 0.643835
 4.5 0.585963 0.620613 0.632019   0.63747 0.640628 0.642679 0.644116
 4.51 0.586485 0.621015   0.632364 0.637786 0.640926 0.642965 0.644394
 4.52 0.587003   0.621413 0.632706 0.638099 0.64122 0.643248 0.644669
 4.53   0.587517 0.621807 0.633045 0.638408 0.641512 0.643528   0.644941
 4.54 0.588027 0.622198 0.63338 0.638714 0.641801   0.643805 0.64521
 4.55 0.588533 0.622584 0.633712 0.639017   0.642087 0.64408 0.645476
 4.56 0.589035 0.622967 0.63404   0.639317 0.64237 0.644352 0.64574
 4.57 0.589532 0.623346   0.634366 0.639614 0.64265 0.64462 0.646001
 4.58 0.590026   0.623722 0.634688 0.639908 0.642927 0.644887 0.646259
 4.59   0.590516 0.624094 0.635007 0.640199 0.643201 0.64515   0.646515
 4.6 0.591002 0.624463 0.635322 0.640487 0.643473   0.645411 0.646768
 4.61 0.591484 0.624828 0.635635 0.640773   0.643742 0.645669 0.647018
 4.62 0.591962 0.62519 0.635944   0.641055 0.644008 0.645924 0.647266
 4.63 0.592436 0.625548   0.636251 0.641335 0.644272 0.646177 0.647512
 4.64 0.592907   0.625903 0.636554 0.641612 0.644533 0.646428 0.647755
 4.65   0.593374 0.626255 0.636855 0.641886 0.644791 0.646676   0.647995
 4.66 0.593837 0.626604 0.637153 0.642157 0.645047   0.646921 0.648234
 4.67 0.594297 0.626949 0.637448 0.642426   0.6453 0.647164 0.64847
 4.68 0.594753 0.627291 0.63774   0.642692 0.645551 0.647405 0.648703
 4.69 0.595206 0.62763   0.638029 0.642956 0.645799 0.647644 0.648935
 4.7 0.595655   0.627966 0.638315 0.643217 0.646045 0.64788 0.649164
 4.71   0.596101 0.628299 0.638599 0.643476 0.646289 0.648114   0.649391
 4.72 0.596543 0.628629 0.63888 0.643732 0.64653   0.648345 0.649615
 4.73 0.596982 0.628956 0.639159 0.643986   0.646769 0.648574 0.649838
 4.74 0.597418 0.629279 0.639435   0.644237 0.647006 0.648801 0.650058
 4.75 0.59785 0.629601   0.639708 0.644486 0.647241 0.649026 0.650276
 4.76 0.598279   0.629919 0.639979 0.644732 0.647473 0.649249 0.650492
 4.77   0.598704 0.630234 0.640247 0.644977 0.647703 0.64947   0.650707
 4.78 0.599127 0.630547 0.640513 0.645219 0.647931   0.649689 0.650919
 4.79 0.599546 0.630856 0.640777 0.645459   0.648157 0.649905 0.651129
 4.8 0.599962 0.631164 0.641038   0.645696 0.64838 0.65012 0.651337
 4.81 0.600375 0.631468   0.641296 0.645931 0.648602 0.650332 0.651543
 4.82 0.600785   0.63177 0.641552 0.646165 0.648821 0.650543 0.651747
 4.83   0.601192 0.632069 0.641806 0.646396 0.649039 0.650751   0.65195
 4.84 0.601596 0.632365 0.642058 0.646625 0.649254   0.650958 0.65215
 4.85 0.601997 0.632659 0.642307 0.646851   0.649468 0.651163 0.652349
 4.86 0.602395 0.632951 0.642555   0.647076 0.649679 0.651366 0.652546
 4.87 0.60279 0.633239   0.6428 0.647299 0.649889 0.651567 0.652741
 4.88 0.603182   0.633526 0.643042 0.64752 0.650097 0.651766 0.652934
 4.89   0.603571 0.63381 0.643283 0.647738 0.650303 0.651963   0.653125
 4.9 0.603958 0.634091 0.643521 0.647955 0.650507   0.652159 0.653315
 4.91 0.604341 0.63437 0.643758 0.64817   0.650709 0.652353 0.653503
 4.92 0.604722 0.634647 0.643992   0.648383 0.650909 0.652545 0.653689
 4.93 0.6051 0.634922   0.644224 0.648594 0.651108 0.652735 0.653874
 4.94 0.605476   0.635194 0.644455 0.648803 0.651305 0.652924 0.654057
 4.95   0.605848 0.635464 0.644683 0.649011 0.6515 0.653111   0.654238
 4.96 0.606218 0.635731 0.644909 0.649216 0.651693   0.653297 0.654418
 4.97 0.606585 0.635997 0.645133 0.64942   0.651885 0.65348 0.654596
 4.98 0.60695 0.63626 0.645356   0.649622 0.652075 0.653662 0.654773
 4.99 0.607312 0.636521   0.645576 0.649822 0.652263 0.653843 0.654948
 5. 0.607672   0.63678 0.645795 0.650021 0.65245 0.654022 0.655121

==> P_succ_Nakagami_comp.txt <==
0. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.
 0.002   0.971549 0.974377 0.97521 0.975581 0.975767 0.975864 0.959887   0.961754 0.961618 0.961135 0.960581 0.960035
 0.004   0.937338 0.947657 0.950193 0.951257 0.951787 0.952071   0.913761 0.922737 0.923573 0.923075 0.922228 0.921307
 0.006   0.897171 0.91991 0.924996 0.927056 0.928075 0.928627   0.861786 0.883111 0.885945 0.88585 0.884945 0.883802
 0.008   0.851579 0.891239 0.899669 0.903002 0.904643 0.905539   0.804904 0.843069 0.848811 0.84949 0.848731 0.8475
 0.01   0.801534 0.861772 0.874264 0.879121 0.881503 0.882811 0.74448   0.80282 0.812247 0.814018 0.813584 0.812385
 0.012 0.748229   0.831651 0.848831 0.855437 0.858667 0.860446 0.682054   0.76258 0.776324 0.779457 0.779501 0.778436
 0.014 0.692925   0.801025 0.823422 0.831974 0.836146 0.83845 0.619145 0.722562   0.741107 0.745823 0.746475 0.745633
 0.016 0.636838   0.770048 0.798088 0.808752 0.813949 0.816825 0.557132   0.682973 0.706659 0.713132 0.714499 0.713954
 0.018 0.581071   0.738874 0.772879 0.785794 0.792085 0.795574 0.497182   0.644007 0.673033 0.681395 0.683562 0.683378
 0.02 0.526572   0.707652 0.74784 0.763118 0.770562 0.774698 0.440219 0.605839   0.640277 0.650618 0.653654 0.653881
 0.022 0.474112   0.676525 0.723017 0.740744 0.749389 0.754201 0.386917   0.568629 0.608435 0.620808 0.62476 0.62544
 0.024 0.424288   0.645625 0.698452 0.718688 0.72857 0.734082 0.337719 0.532512   0.57754 0.591965 0.596867 0.598031
 0.026 0.377531 0.615077   0.674185 0.696966 0.708113 0.714343 0.292864 0.497606   0.547623 0.564089 0.56996 0.571631
 0.028 0.334119 0.584992   0.650253 0.675592 0.688022 0.694984 0.252419 0.464006   0.518706 0.537176 0.544021 0.546213
 0.03 0.294199 0.555474   0.62669 0.654579 0.668301 0.676004 0.216313 0.431788 0.490807   0.511219 0.519032 0.521754
 0.032 0.257812 0.526609   0.603525 0.63394 0.648955 0.657404 0.184375 0.401007 0.463936   0.48621 0.494975 0.498229
 0.034 0.224906 0.498477 0.580789   0.613684 0.629986 0.639181 0.156356 0.371702 0.4381 0.462138   0.471831 0.475612
 0.036 0.195366 0.471143 0.558504 0.59382   0.611397 0.621336 0.131964 0.343894 0.413299 0.438991   0.449578 0.453879
 0.038 0.169023 0.444663 0.536694 0.574358   0.593188 0.603866 0.110877 0.31759 0.38953 0.416754 0.428195   0.433004
 0.04 0.145677 0.419081 0.515377 0.555303 0.575362   0.586769 0.0927644 0.292784 0.366785 0.39541 0.407662   0.412962
 0.042 0.125103 0.394431 0.49457 0.536661 0.557919   0.570043 0.0773003 0.269455 0.345053 0.374943 0.387957   0.393728
 0.044 0.107068 0.37074 0.474286 0.518437 0.540858   0.553685 0.0641705 0.247577 0.324319 0.355333 0.369057   0.375278
 0.046 0.0913366 0.348023 0.454538 0.500635   0.524179 0.537692 0.0530802 0.227113 0.304564 0.336561   0.35094 0.357588
 0.048 0.077677 0.326291 0.435333 0.483255   0.507881 0.522062 0.0437576 0.208018 0.285767 0.318606   0.333583 0.340632
 0.05 0.0658671 0.305546 0.416679 0.466301   0.491963 0.50679 0.0359563 0.190243 0.267907 0.301447   0.316963 0.324387
 0.052 0.0556975 0.285783 0.398579   0.449773 0.476421 0.491874 0.0294556 0.173735 0.250958   0.285061 0.301059 0.308829
 0.054 0.0469732 0.266994   0.381037 0.433671 0.461255 0.477309 0.0240602 0.158436   0.234893 0.269425 0.285847 0.293935
 0.056 0.0395154   0.249163 0.364052 0.417993 0.44646 0.463091 0.0195987   0.144287 0.219684 0.254517 0.271305 0.279683
 0.058   0.0331615 0.232273 0.347624 0.402739 0.432035 0.449215   0.0159225 0.131229 0.205303 0.240314 0.257411 0.266049
 0.06   0.0277651 0.216301 0.331751 0.387904 0.417974 0.435679   0.0129034 0.119199 0.19172 0.226791 0.244142 0.253012
 0.062   0.0231958 0.201224 0.316427 0.373487 0.404275 0.422477   0.0104317 0.108138 0.178905 0.213926 0.231476   0.240551
 0.064 0.0193375 0.187012 0.301648 0.359484   0.390934 0.409604 0.00841418 0.0979852 0.166826 0.201695   0.219393 0.228643
 0.066 0.0160885 0.173637 0.287406 0.34589   0.377945 0.397055 0.00677201 0.0886818 0.155455 0.190074   0.20787 0.217269
 0.068 0.0133595 0.161068 0.273695 0.332701   0.365305 0.384826 0.00543893 0.0801706 0.144759 0.17904   0.196887 0.206409
 0.07 0.0110728 0.149273 0.260505 0.319911   0.353008 0.372912 0.00435952 0.0723964 0.134709 0.168571   0.186423 0.196042
 0.072 0.0091612 0.13822 0.247827 0.307515   0.34105 0.361308 0.00348761 0.0653062 0.125275 0.158644   0.176458 0.186149
 0.074 0.00756662 0.127875 0.235651   0.295507 0.329424 0.350007 0.00278495 0.0588491 0.116426   0.149237 0.166973 0.176713
 0.076 0.00623931 0.118205   0.223966 0.28388 0.318127 0.339006 0.00221992 0.052977   0.108135 0.140327 0.157949 0.167715
 0.078 0.00513668   0.109177 0.21276 0.272629 0.307151 0.328299 0.00176652   0.0476439 0.100372 0.131894 0.149366 0.159137
 0.08   0.00422247 0.100759 0.202022 0.261745 0.296492 0.31788   0.00140342 0.0428069 0.093111 0.123916 0.141206   0.150962
 0.082 0.00346587 0.0929181 0.191739 0.251222   0.286144 0.307745 0.00111321 0.0384253 0.0863241 0.116374   0.133453 0.143175
 0.084 0.00284082 0.0856226 0.181899   0.241052 0.276101 0.297887 0.00088167 0.034461 0.0799858   0.109247 0.126088 0.135758
 0.086 0.00232531 0.0788419   0.17249 0.231229 0.266357 0.288302 0.000697272 0.0308785   0.074071 0.102516 0.119095 0.128696
 0.088 0.00190085   0.0725461 0.163497 0.221743 0.256905 0.278983 0.000550665   0.0276449 0.0685557 0.096163 0.112457 0.121974
 0.09   0.00155188 0.0667064 0.154908 0.212589 0.247741 0.269926   0.000434293 0.0247292 0.0634167 0.0901694 0.10616   0.115578
 0.092 0.00126543 0.0612949 0.146711 0.203757   0.238857 0.261125 0.000342067 0.0221032 0.0586318 0.0845178   0.100187 0.109494
 0.094 0.00103062 0.056285 0.138891   0.19524 0.230248 0.252575 0.000269085 0.0197404 0.0541798   0.0791914 0.0945242 0.103708
 0.096 0.000838421 0.051651   0.131436 0.187029 0.221908 0.24427 0.000211415 0.0176166   0.0500403 0.074174 0.0891576 0.0982063
 0.098 0.000681304   0.0473684 0.124334 0.179118 0.21383 0.236205 0.00016591   0.0157095 0.046194 0.0694498 0.0840732 0.0929775
 0.1   0.000553034 0.043414 0.11757 0.171498 0.206008 0.228375   0.00013005 0.0139987 0.0426225 0.0650038 0.079258 0.0880089

==> corr-alpha-2dot5.dat <==
0.001000	2.000000	0.009679	0.990321	0.005918	0.986526	0.013474	0.000297
0.005000	2.000000	0.055589	0.944411	0.032231	0.921283	0.078717	0.000694
0.010000	2.000000	0.130128	0.869872	0.073736	0.813698	0.186302	0.001003
0.015000	2.000000	0.217492	0.782508	0.125244	0.690273	0.309727	0.001191
0.020000	2.000000	0.312670	0.687330	0.187721	0.561544	0.438456	0.001278
0.025000	2.000000	0.407991	0.592009	0.258301	0.442279	0.557721	0.001279
0.030000	2.000000	0.499523	0.500477	0.335817	0.337609	0.662391	0.001218
0.035000	2.000000	0.581856	0.418144	0.415669	0.251463	0.748537	0.001118
0.040000	2.000000	0.656030	0.343970	0.494941	0.182698	0.817302	0.000995
0.045000	2.000000	0.719934	0.280066	0.570760	0.130596	0.869404	0.000868
0.050000	2.000000	0.774413	0.225587	0.640676	0.091390	0.908610	0.000742
0.055000	2.000000	0.820452	0.179548	0.703149	0.062347	0.937653	0.000623
0.060000	2.000000	0.857009	0.142991	0.757103	0.042701	0.957299	0.000521
0.065000	2.000000	0.887798	0.112202	0.804493	0.028310	0.971690	0.000427
0.070000	2.000000	0.912329	0.087671	0.844052	0.019056	0.980944	0.000352
0.075000	2.000000	0.932123	0.067877	0.876500	0.012509	0.987491	0.000286
0.080000	2.000000	0.947169	0.052831	0.902473	0.008082	0.991918	0.000231
0.085000	2.000000	0.959211	0.040789	0.923525	0.005209	0.994791	0.000185
0.090000	2.000000	0.969265	0.030735	0.941681	0.003326	0.996674	0.000148
0.095000	2.000000	0.976185	0.023815	0.954427	0.002081	0.997919	0.000117
0.100000	2.000000	0.982028	0.017972	0.965268	0.001372	0.998628	0.000095


==> corr-alpha-3.dat <==
0.001000	2.000000	0.009354	0.990646	0.006279	0.987548	0.012452	0.000286
0.005000	2.000000	0.049724	0.950276	0.033305	0.933796	0.066204	0.000640
0.010000	2.000000	0.103697	0.896303	0.069646	0.862442	0.137558	0.000887
0.015000	2.000000	0.161698	0.838302	0.108734	0.786086	0.213914	0.001056
0.020000	2.000000	0.221423	0.778577	0.151180	0.708294	0.291706	0.001171
0.025000	2.000000	0.281480	0.718520	0.194705	0.632150	0.367850	0.001242
0.030000	2.000000	0.341972	0.658028	0.240824	0.556667	0.443333	0.001280
0.035000	2.000000	0.400884	0.599116	0.288116	0.486935	0.513065	0.001287
0.040000	2.000000	0.456820	0.543180	0.335444	0.421931	0.578069	0.001272
0.045000	2.000000	0.510576	0.489424	0.383265	0.362020	0.637980	0.001238
0.050000	2.000000	0.561859	0.438141	0.432200	0.308014	0.691986	0.001189
0.055000	2.000000	0.609103	0.390897	0.478822	0.260413	0.739587	0.001130
0.060000	2.000000	0.653812	0.346188	0.524936	0.218572	0.781428	0.001065
0.065000	2.000000	0.692802	0.307198	0.567999	0.182268	0.817732	0.000994
0.070000	2.000000	0.728420	0.271580	0.607974	0.151280	0.848720	0.000923
0.075000	2.000000	0.762363	0.237637	0.648869	0.124570	0.875430	0.000851
0.080000	2.000000	0.791115	0.208885	0.684310	0.102675	0.897325	0.000782
0.085000	2.000000	0.817330	0.182670	0.718840	0.083435	0.916565	0.000712
0.090000	2.000000	0.840983	0.159017	0.750176	0.068064	0.931936	0.000649
0.095000	2.000000	0.861809	0.138191	0.779073	0.055337	0.944663	0.000589
0.100000	2.000000	0.880031	0.119969	0.803871	0.044560	0.955440	0.000531


==> corr-alpha-4.dat <==
0.001000	2.000000	0.009660	0.990340	0.007309	0.988005	0.011995	0.000280
0.005000	2.000000	0.049438	0.950562	0.037586	0.938817	0.061183	0.000617
0.010000	2.000000	0.098025	0.901975	0.074676	0.879045	0.120955	0.000840
0.015000	2.000000	0.145632	0.854368	0.111952	0.820734	0.179266	0.000988
0.020000	2.000000	0.193968	0.806032	0.150465	0.762518	0.237482	0.001096
0.025000	2.000000	0.239373	0.760627	0.187275	0.708360	0.291640	0.001171
0.030000	2.000000	0.285765	0.714235	0.225200	0.654109	0.345891	0.001225
0.035000	2.000000	0.327882	0.672118	0.260973	0.604935	0.395065	0.001259
0.040000	2.000000	0.371276	0.628724	0.297528	0.555369	0.444631	0.001280
0.045000	2.000000	0.411516	0.588484	0.333502	0.510040	0.489960	0.001288
0.050000	2.000000	0.451311	0.548689	0.368644	0.466189	0.533811	0.001285
0.055000	2.000000	0.487966	0.512034	0.402297	0.426118	0.573882	0.001274
0.060000	2.000000	0.523468	0.476532	0.434457	0.388328	0.611672	0.001255
0.065000	2.000000	0.557685	0.442315	0.468198	0.352577	0.647423	0.001231
0.070000	2.000000	0.588860	0.411140	0.498361	0.319882	0.680118	0.001201
0.075000	2.000000	0.619101	0.380899	0.528329	0.289501	0.710499	0.001168
0.080000	2.000000	0.648352	0.351648	0.557560	0.261280	0.738720	0.001132
0.085000	2.000000	0.675302	0.324698	0.586223	0.235219	0.764781	0.001093
0.090000	2.000000	0.699581	0.300419	0.611707	0.212969	0.787031	0.001055
0.095000	2.000000	0.722865	0.277135	0.637362	0.191295	0.808705	0.001013
0.100000	2.000000	0.745327	0.254673	0.661724	0.171076	0.828924	0.000970


==> corr-alpha-5.dat <==
0.001000	2.000000	0.010082	0.989918	0.008081	0.987926	0.012074	0.000281
0.005000	2.000000	0.049842	0.950158	0.040192	0.940368	0.059632	0.000610
0.010000	2.000000	0.098899	0.901101	0.080357	0.882724	0.117276	0.000829
0.015000	2.000000	0.145950	0.854050	0.119318	0.827093	0.172907	0.000974
0.020000	2.000000	0.190846	0.809154	0.156902	0.775234	0.224766	0.001075
0.025000	2.000000	0.235365	0.764635	0.194914	0.724126	0.275874	0.001151
0.030000	2.000000	0.277664	0.722336	0.231618	0.675977	0.324023	0.001206
0.035000	2.000000	0.319432	0.680568	0.267845	0.629261	0.370739	0.001244
0.040000	2.000000	0.357147	0.642853	0.301294	0.586653	0.413347	0.001268
0.045000	2.000000	0.394603	0.605397	0.334965	0.545544	0.454456	0.001283
0.050000	2.000000	0.429763	0.570237	0.366499	0.507673	0.492327	0.001288
0.055000	2.000000	0.464880	0.535120	0.399586	0.469471	0.530529	0.001286
0.060000	2.000000	0.496604	0.503396	0.429562	0.436110	0.563890	0.001277
0.065000	2.000000	0.527256	0.472744	0.458663	0.403744	0.596256	0.001264
0.070000	2.000000	0.557856	0.442144	0.487549	0.372291	0.627709	0.001245
0.075000	2.000000	0.584747	0.415253	0.514399	0.344683	0.655317	0.001224
0.080000	2.000000	0.611115	0.388885	0.539953	0.318174	0.681826	0.001200
0.085000	2.000000	0.636863	0.363137	0.566630	0.292739	0.707261	0.001172
0.090000	2.000000	0.659577	0.340423	0.589587	0.269957	0.730043	0.001144
0.095000	2.000000	0.682675	0.317325	0.613516	0.248229	0.751771	0.001113
0.100000	2.000000	0.702449	0.297551	0.633988	0.229022	0.770978	0.001082


==> fig-2-alpha-2dot5.dat <==
0.001	2.000000	0.990401	0.009599	0.000251
0.005	2.000000	0.944188	0.055812	0.000591
0.01	2.000000	0.870389	0.129611	0.000865
0.015	2.000000	0.782221	0.217779	0.001063
0.02	2.000000	0.687175	0.312825	0.001194
0.025	2.000000	0.593272	0.406728	0.001265
0.03	2.000000	0.500808	0.499192	0.001288


==> fig-2-alpha-3.dat <==
0.001	2.000000	0.990546	0.009454	0.000249
0.005	2.000000	0.950066	0.049934	0.000561
0.01	2.000000	0.896706	0.103294	0.000784
0.015	2.000000	0.838871	0.161129	0.000947
0.02	2.000000	0.779011	0.220989	0.001069
0.025	2.000000	0.718305	0.281695	0.001159
0.03	2.000000	0.657626	0.342374	0.001222


==> fig-2-alpha-4.dat <==
0.001	2.000000	0.990118	0.009882	0.000255
0.005	2.000000	0.950971	0.049029	0.000556
0.01	2.000000	0.902370	0.097630	0.000765
0.015	2.000000	0.854273	0.145727	0.000909
0.02	2.000000	0.806681	0.193319	0.001017
0.025	2.000000	0.759938	0.240062	0.001100
0.03	2.000000	0.715091	0.284909	0.001163


==> fig-2-alpha-5.dat <==
0.001	2.000000	0.990034	0.009966	0.000256
0.005	2.000000	0.949736	0.050264	0.000563
0.01	2.000000	0.901335	0.098665	0.000768
0.015	2.000000	0.853926	0.146074	0.000910
0.02	2.000000	0.808746	0.191254	0.001013
0.025	2.000000	0.765120	0.234880	0.001092
0.03	2.000000	0.722015	0.277985	0.001154


==> rchain_suss.txt <==
0. 1. 1. 1. 1. 1. 1.
 0.05 0.970241 0.984298 0.988701   0.99079 0.99199 0.992762
 0.1 0.886397 0.938689 0.955573   0.963667 0.968343 0.971361
 0.15 0.763286 0.867504 0.902857   0.920118 0.930183 0.936715
 0.2 0.620835 0.777319 0.834071   0.862495 0.879295 0.890285
 0.25 0.478601 0.675977 0.753664   0.793845 0.81801 0.833989
 0.3 0.351321 0.571428 0.666565   0.717666 0.74905 0.770081
 0.35 0.246941 0.470639 0.577671   0.637635 0.675356 0.701032
 0.4 0.16715 0.378817 0.491373   0.557315 0.599892 0.629386
 0.45 0.109454 0.299064 0.411165   0.479878 0.525456 0.557623
 0.5 0.0694927 0.232483 0.339427   0.407885 0.454503 0.488026
 0.55 0.0427451 0.1786 0.277371   0.343136 0.388997 0.422555
 0.6 0.0253806 0.135952 0.225163   0.286624 0.330317 0.362752
 0.65 0.0144685 0.102654 0.182163   0.238576 0.279214 0.30967
 0.7 0.00787124 0.0768256   0.147219 0.19858 0.235839 0.263847
 0.75 0.00406378   0.0568454 0.118962 0.165767 0.199818 0.22532
 0.8 0.00198186   0.0414336 0.0960462 0.139009 0.170382 0.193685
 0.85   0.000909799 0.029626 0.0773043 0.117111 0.146512   0.168189
 0.9 0.000392155 0.0206962 0.0618211 0.0989589   0.127088 0.14785
 0.95 0.000158447 0.014075 0.0489352   0.0836223 0.111026 0.131578
 1. 0.0000599471 0.00929123   0.0381956 0.0703981 0.0973821 0.118299
 1.05 0.0000212251   0.00594001 0.0292979 0.0588092 0.0854073 0.107047
 1.1   7.03083e-6 0.00367172 0.0220223 0.0485694 0.0745758   0.0970377
 1.15 2.17875e-6 0.00219186 0.0161854 0.0395299   0.0645703 0.0876998
 1.2 6.31654e-7 0.00126265 0.0116116   0.0316241 0.0552454 0.0786794
 1.25 1.71353e-7 0.000701558   0.00812165 0.024819 0.0465784 0.0698161
 1.3 4.35046e-8   0.000375872 0.00553373 0.0190808 0.0386173 0.061102
 1.35   1.03398e-8 0.000194159 0.00367092 0.0143552 0.0314355   0.0526321
 1.4 2.30109e-9 0.0000966963 0.00237013   0.0105616 0.0250978 0.044555
 1.45 4.79633e-10   0.0000464325 0.00148913 0.00759559 0.0196388 0.03703
 1.5   9.36586e-11 0.0000215002 0.000910388 0.00533826 0.0150545   0.0301954
 1.55 1.71378e-11 9.60124e-6 0.000541579   0.00366599 0.0113025 0.0241484
 1.6 2.93923e-12   4.13569e-6 0.000313522 0.00245995 0.00830988   0.0189369
 1.65 4.72583e-13 1.7186e-6 0.00017664   0.00161295 0.00598296 0.0145603
 1.7 7.12493e-14   6.89103e-7 0.0000968685 0.00103351 0.00421852   0.010977
 1.75 1.00746e-14 2.66654e-7 0.0000517141   0.000647231 0.00291319 0.00811491
 1.8 1.33628e-15   9.95959e-8 0.0000268802 0.000396195 0.00197059   0.00588331
 1.85 1.6629e-16 3.59115e-8 0.0000136057   0.000237099 0.00130588 0.00418372
 1.9 1.9418e-17   1.25024e-8 6.70718e-6 0.000138734 0.000847924   0.0029186
 1.95 2.12804e-18 4.20324e-9 3.22072e-6   0.0000793852 0.000539542 0.0019977
 2. 2.18904e-19   1.3648e-9 1.50669e-6 0.0000444284 0.000336494 0.00134185

==> single-alpha-2dot5.dat <==
0.001	2.000000	0.990401	0.009599	0.000251
0.005	2.000000	0.944188	0.055812	0.000591
0.01	2.000000	0.870389	0.129611	0.000865
0.015	2.000000	0.782221	0.217779	0.001063
0.02	2.000000	0.687175	0.312825	0.001194
0.025	2.000000	0.593272	0.406728	0.001265
0.03	2.000000	0.500808	0.499192	0.001288


==> single-alpha-3.dat <==
0.001	2.000000	0.990546	0.009454	0.000249
0.005	2.000000	0.950066	0.049934	0.000561
0.01	2.000000	0.896706	0.103294	0.000784
0.015	2.000000	0.838871	0.161129	0.000947
0.02	2.000000	0.779011	0.220989	0.001069
0.025	2.000000	0.718305	0.281695	0.001159
0.03	2.000000	0.657626	0.342374	0.001222


==> single-alpha-4.dat <==
0.001	2.000000	0.990118	0.009882	0.000255
0.005	2.000000	0.950971	0.049029	0.000556
0.01	2.000000	0.902370	0.097630	0.000765
0.015	2.000000	0.854273	0.145727	0.000909
0.02	2.000000	0.806681	0.193319	0.001017
0.025	2.000000	0.759938	0.240062	0.001100
0.03	2.000000	0.715091	0.284909	0.001163


==> single-alpha-5.dat <==
0.001	2.000000	0.990034	0.009966	0.000256
0.005	2.000000	0.949736	0.050264	0.000563
0.01	2.000000	0.901335	0.098665	0.000768
0.015	2.000000	0.853926	0.146074	0.000910
0.02	2.000000	0.808746	0.191254	0.001013
0.025	2.000000	0.765120	0.234880	0.001092
0.03	2.000000	0.722015	0.277985	0.001154


==> time_diversity.txt <==
0. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.
 0.002   0.999589 0.999627 0.999624 0.999615 0.999604 0.999593   0.987927 0.987003 0.986032 0.985169 0.984418 0.983764
 0.004   0.998056 0.998447 0.998481 0.998461 0.998426 0.998388   0.974479 0.973527 0.971861 0.970278 0.968867 0.967624
 0.006   0.994863 0.996369 0.996548 0.996542 0.996485 0.996413   0.959478 0.95957 0.957497 0.955337 0.953355 0.951587
 0.008   0.989425 0.993307 0.993808 0.993866 0.993801 0.993695   0.942749 0.945137 0.942949 0.940354 0.937889 0.935657
 0.01   0.981185 0.989184 0.990248 0.990441 0.990394 0.990263   0.924131 0.930232 0.928231 0.925338 0.922475 0.919838
 0.012   0.969677 0.983936 0.985861 0.98628 0.986286 0.986144   0.903502 0.914865 0.913354 0.9103 0.90712 0.904134
 0.014   0.95457 0.977511 0.980644 0.981398 0.981501 0.981368 0.88079   0.899048 0.89833 0.895248 0.89183 0.888551
 0.016 0.935693   0.969871 0.974601 0.975811 0.976062 0.975962 0.855987   0.882796 0.883172 0.880191 0.876612 0.873092
 0.018 0.913041   0.960994 0.967739 0.969538 0.969994 0.969956 0.829151   0.866126 0.867893 0.865139 0.861471 0.85776
 0.02 0.886761   0.950874 0.960069 0.9626 0.963323 0.963377 0.800408 0.849061   0.852507 0.8501 0.846414 0.84256
 0.022 0.857136 0.939521   0.95161 0.955019 0.956075 0.956255 0.769941 0.831625 0.837028   0.835083 0.831447 0.827495
 0.024 0.824553 0.926956   0.942381 0.94682 0.948276 0.948618 0.737984 0.813843 0.821469   0.820097 0.816574 0.812568
 0.026 0.789474 0.913218   0.932408 0.938028 0.939954 0.940495 0.704807 0.795747   0.805846 0.805152 0.801801 0.797782
 0.028 0.752407 0.898354   0.921719 0.92867 0.931135 0.931912 0.670707 0.777367   0.790172 0.790254 0.787134 0.783141
 0.03 0.713877 0.882423   0.910345 0.918773 0.921846 0.922897 0.635991 0.758738   0.774463 0.775413 0.772577 0.768647
 0.032 0.674403 0.865495   0.898321 0.908365 0.912114 0.913478 0.600966 0.739893   0.758732 0.760636 0.758135 0.754303
 0.034 0.634482 0.847645   0.885682 0.897477 0.901968 0.903681 0.565932 0.72087   0.742993 0.745932 0.743812 0.740112
 0.036 0.594573 0.828956   0.872468 0.886137 0.891433 0.893532 0.531171 0.701707   0.727262 0.731308 0.729614 0.726075
 0.038 0.555086 0.809513   0.858717 0.874376 0.880537 0.883057 0.49694 0.68244 0.711553   0.716771 0.715544 0.712195
 0.04 0.51638 0.789406 0.844471   0.862223 0.869306 0.87228 0.463468 0.663109 0.695879 0.70233   0.701607 0.698474
 0.042 0.478758 0.768726 0.829771 0.849709   0.857767 0.861227 0.430956 0.64375 0.680255 0.68799 0.687805   0.684913
 0.044 0.442467 0.747565 0.814661 0.836863   0.845944 0.849921 0.39957 0.624403 0.664693 0.673759 0.674143   0.671515
 0.046 0.407703 0.726014 0.799182 0.823717   0.833863 0.838385 0.369446 0.605104 0.649208 0.659643   0.660624 0.65828
 0.048 0.374609 0.704161 0.783377 0.810298   0.82155 0.826642 0.340689 0.585888 0.633811 0.645649 0.647251   0.645211
 0.05 0.343287 0.682094 0.767288 0.796637 0.809027   0.814712 0.313376 0.566791 0.618516 0.631782 0.634028   0.632309
 0.052 0.313797 0.659895 0.750956 0.782761 0.796318   0.802619 0.287555 0.547847 0.603334 0.618048 0.620956   0.619574
 0.054 0.286167 0.637644 0.734422 0.768699 0.783447   0.790381 0.263254 0.529086 0.588277 0.604453 0.608039   0.607007
 0.056 0.260392 0.615416 0.717725 0.754477 0.770434   0.778018 0.240475 0.51054 0.573357 0.591001 0.59528   0.594611
 0.058 0.236446 0.593282 0.700904 0.740123 0.757303   0.76555 0.219207 0.492237 0.558583 0.577698 0.582679   0.582384
 0.06 0.214283 0.571306 0.683997 0.725661 0.744073   0.752994 0.199421 0.474204 0.543966 0.564548 0.57024   0.570328
 0.062 0.19384 0.549549 0.667038 0.711117 0.730764   0.740369 0.181076 0.456464 0.529515 0.551556 0.557965   0.558443
 0.064 0.175043 0.528067 0.650061 0.696514 0.717395   0.72769 0.16412 0.43904 0.51524 0.538725 0.545854   0.546729
 0.066 0.157812 0.506908 0.6331 0.681875 0.703985   0.714974 0.148496 0.421953 0.501149 0.526059 0.53391   0.535188
 0.068 0.142059 0.486118 0.616185 0.667223 0.690552   0.702236 0.134139 0.40522 0.48725 0.513563 0.522134   0.523818
 0.07 0.127694 0.465735 0.599346 0.652578 0.677112   0.68949 0.12098 0.388858 0.47355 0.501238 0.510526   0.512619
 0.072 0.114624 0.445795 0.582608 0.637959 0.663681   0.676751 0.108951 0.372882 0.460056 0.489088 0.499089   0.501593
 0.074 0.10276 0.426328 0.565999 0.623387 0.650274   0.664032 0.0979786 0.357302 0.446775 0.477116 0.487823   0.490738
 0.076 0.0920121 0.407358 0.549542 0.608878   0.636906 0.651345 0.0879927 0.342129 0.433712 0.465325   0.476728 0.480054
 0.078 0.0822934 0.388906 0.533259 0.59445   0.623592 0.638703 0.0789232 0.327372 0.420872 0.453715   0.465806 0.46954
 0.08 0.0735212 0.37099 0.517171 0.580118   0.610342 0.626115 0.0707021 0.313037 0.40826 0.44229 0.455056   0.459197
 0.082 0.0656163 0.353622 0.501295 0.565898   0.597171 0.613594 0.0632637 0.299129 0.39588 0.43105 0.44448   0.449024
 0.084 0.0585042 0.336812 0.485649 0.551803   0.584089 0.601148 0.056545 0.285651 0.383736 0.419998   0.434076 0.439019
 0.086 0.0521145 0.320567 0.470249   0.537847 0.571107 0.588788 0.0504865 0.272604 0.37183   0.409134 0.423845 0.429182
 0.088 0.0463818 0.30489 0.455107   0.52404 0.558235 0.576522 0.0450316 0.259989 0.360166   0.39846 0.413787 0.419513
 0.09 0.0412451 0.289781 0.440237   0.510395 0.545483 0.564358 0.0401275 0.247804 0.348745   0.387976 0.403902 0.41001
 0.092 0.036648 0.27524 0.425648   0.496921 0.532859 0.552303 0.0357247 0.236048 0.33757   0.377682 0.394189 0.400672
 0.094 0.0325385 0.261261   0.411351 0.483628 0.520372 0.540366 0.031777 0.224716 0.32664   0.36758 0.384648 0.391498
 0.096 0.0288688 0.247839   0.397354 0.470524 0.508028 0.528551 0.0282418 0.213804   0.315958 0.357669 0.375278 0.382488
 0.098 0.0255953   0.234966 0.383662 0.457617 0.495834 0.516867 0.0250799   0.203307 0.305522 0.347948 0.366078 0.373639
 0.1 0.0226778   0.222633 0.370282 0.444913 0.483798 0.505317 0.0222548   0.193218 0.295335 0.338419 0.357048 0.364951
